Analyzing Privacy Implications of Data Collection in Android Automotive OS

Modern vehicles have become sophisticated computation and sensor systems, as evidenced by advanced driver assistance systems, in-car infotainment, and autonomous driving capabilities. They collect and process vast amounts of data through various embedded subsystems. One significant player in this landscape is Android Automotive OS (AAOS), which has been integrated into over 100M vehicles and has become a dominant force in the in-vehicle infotainment market. With this extensive data collection, privacy has become increasingly crucial. The volume of data gathered by these systems raises questions about how this information is stored, used, and protected, making privacy a critical issue for manufacturers and consumers. However, very little has been done on vehicle data privacy. This paper focuses on the privacy implications of AAOS, examining the exact nature and scope of data collection and the corresponding privacy policies from the original equipment manufacturers (OEMs). We develop a novel automotive privacy analysis tool called PriDrive which employs three methodological approaches: network traffic inspection, and both static and dynamic analyses of Android images using rooted emulators from various OEMs. These methodologies are followed by an assessment of whether the collected data types were properly disclosed in OEMs and 3rd party apps' privacy policies (to identify any discrepancies or violations). Our evaluation on three different OEM platforms reveals that vehicle speed is collected at a sampling rate of roughly 25 Hz. Other properties such as model info, climate & AC, and seat data are collected in a batch 30 seconds into vehicle startup. In addition, several vehicle property types were collected without disclosure in their respective privacy policies. For example, OEM A's policies only covers 110 vehicle properties or 13.02% of the properties found in our static analysis.

==> Figures/system_wide_prop_access/gm_props_in_traces.json <==
    {
    "com.gm.gmaudio.server_09-29-2023-15_00_57_Copy_of_11inch_MY23R_API_30": {},
    "10-09-2023-20_12_37_Copy_of_11inch_MY23R_API_30_com.android.car.rotary": {},
    "com.gm.v2x-09-02-2023-12_30_08_11inch_MY23R_API_30": {},
    "com.gm.car.media.localmediaplayer_09-29-2023-14_37_34_Copy_of_11inch_MY23R_API_30": {},
    "10-09-2023-20_32_57_Copy_of_11inch_MY23R_API_30_com.android.se": {},
    "10-09-2023-19_57_22_Copy_of_11inch_MY23R_API_30_android.process.acore": {},
    "com.gm.subscriptionmanager_09-29-2023-16_50_57_Copy_of_11inch_MY23R_API_30": {},
    "10-09-2023-20_25_20_Copy_of_11inch_MY23R_API_30_com.android.phone": {},
    "com.gm.ddb_contentprovider_09-29-2023-14_42_24_Copy_of_11inch_MY23R_API_30": {},
    "10-09-2023-20_22_47_Copy_of_11inch_MY23R_API_30_com.android.permissioncontroller": {},
    "com.gm.domain.server.delayed_09-29-2023-14_54_35_Copy_of_11inch_MY23R_API_30": {},
    "com.gm.car.input_09-29-2023-13_56_51_Copy_of_11inch_MY23R_API_30": {},
    "com.gm.permissionproxy_09-29-2023-16_46_07_Copy_of_11inch_MY23R_API_30": {},
    "com.gm.hmianalytics-09-02-2023-12_38_21_11inch_MY23R_API_30": {},
    "10-09-2023-20_30_25_Copy_of_11inch_MY23R_API_30_com.android.providers.media.module": {},
    "com.gm.homescreen_09-29-2023-16_40_44_Copy_of_11inch_MY23R_API_30": {},
    "com.gm.hmi.settings_09-29-2023-15_53_30_Copy_of_11inch_MY23R_API_30": {},
    "10-09-2023-20_04_59_Copy_of_11inch_MY23R_API_30_com.android.car": {},
    "com.gm.tcps_09-29-2023-17_22_09_Copy_of_11inch_MY23R_API_30": {},
    "com.gm.car.media.gmcarmediaservice_09-29-2023-14_02_48_Copy_of_11inch_MY23R_API_30": {},
    "10-09-2023-19_59_54_Copy_of_11inch_MY23R_API_30_android.process.media": {},
    "10-09-2023-20_27_52_Copy_of_11inch_MY23R_API_30_com.android.providers.calendar": {},
    "com.gm.gmaudio.tuner_radio_09-29-2023-15_36_50_Copy_of_11inch_MY23R_API_30": {},
    "10-09-2023-20_40_35_Copy_of_11inch_MY23R_API_30_com.android.vending_background": {},
    "10-09-2023-19_54_49_Copy_of_11inch_MY23R_API_30_Maps": {
        "291504647": [
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   2368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   2368 ms     |    | <= 291504647\n10/09/23 19:55:25   2368 ms     |    | CarPropertyValue.getTimestamp()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   2371 ms     |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   2372 ms     |    |    |    | <= 291504647\n10/09/23 19:55:25   2372 ms     |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   2468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   2468 ms     |    | <= 291504647\n10/09/23 19:55:25   2468 ms     |    | CarPropertyValue.getTimestamp()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   2470 ms     |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   2470 ms     |    |    |    | <= 291504647\n10/09/23 19:55:25   2470 ms     |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   2579 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   2579 ms     |    | <= 291504647\n10/09/23 19:55:25   2579 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   2580 ms     |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   2580 ms     |    |    |    | <= 291504647\n10/09/23 19:55:25   2580 ms     |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3015 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3015 ms     |    | <= 291504647\n10/09/23 19:55:25   3015 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3021 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3021 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3021 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3024 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3025 ms     |    | <= 291504647\n10/09/23 19:55:25   3025 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3030 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3030 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3030 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3035 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3035 ms     |    | <= 291504647\n10/09/23 19:55:25   3035 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3039 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3039 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3039 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3040 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3040 ms     |    | <= 291504647\n10/09/23 19:55:25   3040 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3041 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3041 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3041 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3080 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3080 ms     |    | <= 291504647\n10/09/23 19:55:25   3080 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3081 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3081 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3081 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3419 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3419 ms     |    | <= 291504647\n10/09/23 19:55:25   3419 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3421 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3421 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3421 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3432 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3432 ms     |    | <= 291504647\n10/09/23 19:55:25   3432 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3434 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3434 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3434 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3438 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3438 ms     |    | <= 291504647\n10/09/23 19:55:25   3438 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3439 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3439 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3439 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3474 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3474 ms     |    | <= 291504647\n10/09/23 19:55:25   3474 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3477 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3477 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3477 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3568 ms     |    | <= 291504647\n10/09/23 19:55:25   3568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3669 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3669 ms     |    | <= 291504647\n10/09/23 19:55:25   3669 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3681 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3681 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3681 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3792 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3792 ms     |    | <= 291504647\n10/09/23 19:55:25   3794 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3809 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3809 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3809 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3881 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3881 ms     |    | <= 291504647\n10/09/23 19:55:25   3881 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3882 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3882 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3882 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3977 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3977 ms     |    | <= 291504647\n10/09/23 19:55:25   3977 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   3979 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   3979 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   3979 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4074 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4074 ms     |    | <= 291504647\n10/09/23 19:55:25   4074 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4082 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4082 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   4082 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4169 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4169 ms     |    | <= 291504647\n10/09/23 19:55:25   4169 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   4170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4269 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4269 ms     |    | <= 291504647\n10/09/23 19:55:25   4269 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   4270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4368 ms     |    | <= 291504647\n10/09/23 19:55:25   4368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   4369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4468 ms     |    | <= 291504647\n10/09/23 19:55:25   4468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   4469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4571 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4571 ms     |    | <= 291504647\n10/09/23 19:55:25   4571 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4573 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4573 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   4573 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4671 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4671 ms     |    | <= 291504647\n10/09/23 19:55:25   4671 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4688 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4688 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   4688 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4769 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4769 ms     |    | <= 291504647\n10/09/23 19:55:25   4769 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4774 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4774 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   4774 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4869 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4869 ms     |    | <= 291504647\n10/09/23 19:55:25   4869 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4871 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4871 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:25   4871 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:25   4969 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:25   4969 ms     |    | <= 291504647\n10/09/23 19:55:25   4969 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   4971 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   4971 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:26   4971 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5068 ms     |    | <= 291504647\n10/09/23 19:55:26   5068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:26   5069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5168 ms     |    | <= 291504647\n10/09/23 19:55:26   5168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:26   5169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5268 ms     |    | <= 291504647\n10/09/23 19:55:26   5268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:26   5270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5368 ms     |    | <= 291504647\n10/09/23 19:55:26   5368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:26   5369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5470 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5470 ms     |    | <= 291504647\n10/09/23 19:55:26   5470 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5471 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5471 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:26   5471 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5573 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5573 ms     |    | <= 291504647\n10/09/23 19:55:26   5573 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5575 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5575 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:26   5575 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5668 ms     |    | <= 291504647\n10/09/23 19:55:26   5668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:26   5669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5768 ms     |    | <= 291504647\n10/09/23 19:55:26   5768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:26   5770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5868 ms     |    | <= 291504647\n10/09/23 19:55:26   5868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:26   5869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5968 ms     |    | <= 291504647\n10/09/23 19:55:26   5968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:26   5969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:26   5970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:26   5970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6068 ms     |    | <= 291504647\n10/09/23 19:55:27   6068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:27   6069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6168 ms     |    | <= 291504647\n10/09/23 19:55:27   6168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:27   6169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6270 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6270 ms     |    | <= 291504647\n10/09/23 19:55:27   6270 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6271 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6271 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:27   6271 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6368 ms     |    | <= 291504647\n10/09/23 19:55:27   6368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:27   6369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6471 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6471 ms     |    | <= 291504647\n10/09/23 19:55:27   6471 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6472 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6472 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:27   6472 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6568 ms     |    | <= 291504647\n10/09/23 19:55:27   6568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:27   6569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6668 ms     |    | <= 291504647\n10/09/23 19:55:27   6668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:27   6669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6768 ms     |    | <= 291504647\n10/09/23 19:55:27   6768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:27   6769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6868 ms     |    | <= 291504647\n10/09/23 19:55:27   6868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:27   6870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6968 ms     |    | <= 291504647\n10/09/23 19:55:27   6968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:27   6969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:27   6969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:27   6969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7068 ms     |    | <= 291504647\n10/09/23 19:55:28   7068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:28   7069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7168 ms     |    | <= 291504647\n10/09/23 19:55:28   7168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:28   7170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7270 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7270 ms     |    | <= 291504647\n10/09/23 19:55:28   7270 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7271 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7271 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:28   7271 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7368 ms     |    | <= 291504647\n10/09/23 19:55:28   7368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:28   7369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7468 ms     |    | <= 291504647\n10/09/23 19:55:28   7468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:28   7469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7568 ms     |    | <= 291504647\n10/09/23 19:55:28   7568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:28   7569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7668 ms     |    | <= 291504647\n10/09/23 19:55:28   7668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:28   7669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7768 ms     |    | <= 291504647\n10/09/23 19:55:28   7768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:28   7769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7868 ms     |    | <= 291504647\n10/09/23 19:55:28   7868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:28   7869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7968 ms     |    | <= 291504647\n10/09/23 19:55:28   7968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:28   7969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:28   7969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:28   7969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8068 ms     |    | <= 291504647\n10/09/23 19:55:29   8068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:29   8070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8168 ms     |    | <= 291504647\n10/09/23 19:55:29   8168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:29   8169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8269 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8269 ms     |    | <= 291504647\n10/09/23 19:55:29   8269 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:29   8270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8370 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8370 ms     |    | <= 291504647\n10/09/23 19:55:29   8370 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8371 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8371 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:29   8371 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8469 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8469 ms     |    | <= 291504647\n10/09/23 19:55:29   8469 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8471 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8471 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:29   8471 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8568 ms     |    | <= 291504647\n10/09/23 19:55:29   8568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:29   8569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8668 ms     |    | <= 291504647\n10/09/23 19:55:29   8668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:29   8669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8768 ms     |    | <= 291504647\n10/09/23 19:55:29   8768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:29   8769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8868 ms     |    | <= 291504647\n10/09/23 19:55:29   8868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:29   8869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8968 ms     |    | <= 291504647\n10/09/23 19:55:29   8968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:29   8969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:29   8969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:29   8969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9068 ms     |    | <= 291504647\n10/09/23 19:55:30   9068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:30   9069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9168 ms     |    | <= 291504647\n10/09/23 19:55:30   9168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:30   9169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9268 ms     |    | <= 291504647\n10/09/23 19:55:30   9268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:30   9269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9368 ms     |    | <= 291504647\n10/09/23 19:55:30   9368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:30   9369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9468 ms     |    | <= 291504647\n10/09/23 19:55:30   9468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:30   9469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9568 ms     |    | <= 291504647\n10/09/23 19:55:30   9568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:30   9569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9668 ms     |    | <= 291504647\n10/09/23 19:55:30   9668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:30   9670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9768 ms     |    | <= 291504647\n10/09/23 19:55:30   9768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:30   9769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9868 ms     |    | <= 291504647\n10/09/23 19:55:30   9868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:30   9870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9968 ms     |    | <= 291504647\n10/09/23 19:55:30   9968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:30   9969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:30   9969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:30   9969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10068 ms     |    | <= 291504647\n10/09/23 19:55:31  10068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:31  10069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10171 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10171 ms     |    | <= 291504647\n10/09/23 19:55:31  10171 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10172 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10172 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:31  10172 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10268 ms     |    | <= 291504647\n10/09/23 19:55:31  10268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:31  10269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10368 ms     |    | <= 291504647\n10/09/23 19:55:31  10368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:31  10370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10468 ms     |    | <= 291504647\n10/09/23 19:55:31  10468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:31  10469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10568 ms     |    | <= 291504647\n10/09/23 19:55:31  10568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:31  10569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10668 ms     |    | <= 291504647\n10/09/23 19:55:31  10668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:31  10669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10768 ms     |    | <= 291504647\n10/09/23 19:55:31  10768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:31  10769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10868 ms     |    | <= 291504647\n10/09/23 19:55:31  10868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:31  10869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10968 ms     |    | <= 291504647\n10/09/23 19:55:31  10968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:31  10969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:31  10969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:31  10969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11068 ms     |    | <= 291504647\n10/09/23 19:55:32  11068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:32  11070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11168 ms     |    | <= 291504647\n10/09/23 19:55:32  11168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:32  11169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11268 ms     |    | <= 291504647\n10/09/23 19:55:32  11268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:32  11270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11368 ms     |    | <= 291504647\n10/09/23 19:55:32  11368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:32  11369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11470 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11470 ms     |    | <= 291504647\n10/09/23 19:55:32  11470 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11471 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11471 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:32  11471 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11568 ms     |    | <= 291504647\n10/09/23 19:55:32  11568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:32  11569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11668 ms     |    | <= 291504647\n10/09/23 19:55:32  11668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:32  11670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11768 ms     |    | <= 291504647\n10/09/23 19:55:32  11768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:32  11769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11868 ms     |    | <= 291504647\n10/09/23 19:55:32  11868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:32  11869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11969 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11969 ms     |    | <= 291504647\n10/09/23 19:55:32  11970 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:32  11971 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:32  11971 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:32  11971 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12068 ms     |    | <= 291504647\n10/09/23 19:55:33  12068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:33  12069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12168 ms     |    | <= 291504647\n10/09/23 19:55:33  12168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:33  12169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12268 ms     |    | <= 291504647\n10/09/23 19:55:33  12268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:33  12270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12368 ms     |    | <= 291504647\n10/09/23 19:55:33  12368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:33  12370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12468 ms     |    | <= 291504647\n10/09/23 19:55:33  12468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:33  12469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12568 ms     |    | <= 291504647\n10/09/23 19:55:33  12568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:33  12570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12673 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12673 ms     |    | <= 291504647\n10/09/23 19:55:33  12673 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12674 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12674 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:33  12674 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12768 ms     |    | <= 291504647\n10/09/23 19:55:33  12768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:33  12770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12869 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12869 ms     |    | <= 291504647\n10/09/23 19:55:33  12869 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12871 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12871 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:33  12871 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12968 ms     |    | <= 291504647\n10/09/23 19:55:33  12968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:33  12969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:33  12969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:33  12969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13068 ms     |    | <= 291504647\n10/09/23 19:55:34  13068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:34  13069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13168 ms     |    | <= 291504647\n10/09/23 19:55:34  13168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:34  13170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13268 ms     |    | <= 291504647\n10/09/23 19:55:34  13268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:34  13269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13368 ms     |    | <= 291504647\n10/09/23 19:55:34  13368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:34  13369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13468 ms     |    | <= 291504647\n10/09/23 19:55:34  13468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:34  13469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13568 ms     |    | <= 291504647\n10/09/23 19:55:34  13568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:34  13570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13668 ms     |    | <= 291504647\n10/09/23 19:55:34  13669 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:34  13670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13768 ms     |    | <= 291504647\n10/09/23 19:55:34  13768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:34  13770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13868 ms     |    | <= 291504647\n10/09/23 19:55:34  13868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:34  13870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13968 ms     |    | <= 291504647\n10/09/23 19:55:34  13968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:34  13970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:34  13970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:34  13970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14068 ms     |    | <= 291504647\n10/09/23 19:55:35  14068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:35  14069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14168 ms     |    | <= 291504647\n10/09/23 19:55:35  14168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:35  14169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14268 ms     |    | <= 291504647\n10/09/23 19:55:35  14268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:35  14269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14368 ms     |    | <= 291504647\n10/09/23 19:55:35  14368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:35  14369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14468 ms     |    | <= 291504647\n10/09/23 19:55:35  14468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:35  14469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14568 ms     |    | <= 291504647\n10/09/23 19:55:35  14568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:35  14569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14668 ms     |    | <= 291504647\n10/09/23 19:55:35  14668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:35  14670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14768 ms     |    | <= 291504647\n10/09/23 19:55:35  14768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:35  14769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14868 ms     |    | <= 291504647\n10/09/23 19:55:35  14868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:35  14869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14968 ms     |    | <= 291504647\n10/09/23 19:55:35  14968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:35  14969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:35  14969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:35  14969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15069 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15069 ms     |    | <= 291504647\n10/09/23 19:55:36  15069 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:36  15070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15169 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15169 ms     |    | <= 291504647\n10/09/23 19:55:36  15169 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15171 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15171 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:36  15171 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15268 ms     |    | <= 291504647\n10/09/23 19:55:36  15268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:36  15270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15368 ms     |    | <= 291504647\n10/09/23 19:55:36  15368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:36  15370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15468 ms     |    | <= 291504647\n10/09/23 19:55:36  15468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:36  15469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15568 ms     |    | <= 291504647\n10/09/23 19:55:36  15568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:36  15569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15668 ms     |    | <= 291504647\n10/09/23 19:55:36  15668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:36  15670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15768 ms     |    | <= 291504647\n10/09/23 19:55:36  15768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:36  15769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15868 ms     |    | <= 291504647\n10/09/23 19:55:36  15868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:36  15869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15968 ms     |    | <= 291504647\n10/09/23 19:55:36  15968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:36  15969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:36  15969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:36  15969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16068 ms     |    | <= 291504647\n10/09/23 19:55:37  16068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:37  16069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16168 ms     |    | <= 291504647\n10/09/23 19:55:37  16168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:37  16169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16268 ms     |    | <= 291504647\n10/09/23 19:55:37  16268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:37  16269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16368 ms     |    | <= 291504647\n10/09/23 19:55:37  16368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:37  16370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16468 ms     |    | <= 291504647\n10/09/23 19:55:37  16468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:37  16470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16568 ms     |    | <= 291504647\n10/09/23 19:55:37  16568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:37  16570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16668 ms     |    | <= 291504647\n10/09/23 19:55:37  16668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:37  16669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16768 ms     |    | <= 291504647\n10/09/23 19:55:37  16768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:37  16769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16868 ms     |    | <= 291504647\n10/09/23 19:55:37  16868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:37  16869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16969 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16969 ms     |    | <= 291504647\n10/09/23 19:55:37  16969 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:37  16971 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:37  16971 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:37  16971 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17068 ms     |    | <= 291504647\n10/09/23 19:55:38  17068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:38  17070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17168 ms     |    | <= 291504647\n10/09/23 19:55:38  17168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:38  17169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17268 ms     |    | <= 291504647\n10/09/23 19:55:38  17268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:38  17270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17368 ms     |    | <= 291504647\n10/09/23 19:55:38  17368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:38  17369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17468 ms     |    | <= 291504647\n10/09/23 19:55:38  17468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:38  17469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17568 ms     |    | <= 291504647\n10/09/23 19:55:38  17568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:38  17569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17668 ms     |    | <= 291504647\n10/09/23 19:55:38  17668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:38  17670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17768 ms     |    | <= 291504647\n10/09/23 19:55:38  17768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:38  17770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17868 ms     |    | <= 291504647\n10/09/23 19:55:38  17868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:38  17870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17968 ms     |    | <= 291504647\n10/09/23 19:55:38  17968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:38  17969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:38  17969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:38  17969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18068 ms     |    | <= 291504647\n10/09/23 19:55:39  18068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:39  18069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18168 ms     |    | <= 291504647\n10/09/23 19:55:39  18168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:39  18169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18268 ms     |    | <= 291504647\n10/09/23 19:55:39  18268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:39  18269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18368 ms     |    | <= 291504647\n10/09/23 19:55:39  18368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:39  18369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18468 ms     |    | <= 291504647\n10/09/23 19:55:39  18468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:39  18469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18568 ms     |    | <= 291504647\n10/09/23 19:55:39  18568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:39  18570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18669 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18669 ms     |    | <= 291504647\n10/09/23 19:55:39  18669 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18671 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18671 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:39  18671 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18768 ms     |    | <= 291504647\n10/09/23 19:55:39  18768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:39  18769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18868 ms     |    | <= 291504647\n10/09/23 19:55:39  18868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:39  18869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18968 ms     |    | <= 291504647\n10/09/23 19:55:39  18968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:39  18969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:39  18969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:39  18969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19070 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19070 ms     |    | <= 291504647\n10/09/23 19:55:40  19070 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19071 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19071 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:40  19071 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19168 ms     |    | <= 291504647\n10/09/23 19:55:40  19168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:40  19170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19268 ms     |    | <= 291504647\n10/09/23 19:55:40  19268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:40  19269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19368 ms     |    | <= 291504647\n10/09/23 19:55:40  19368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:40  19369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19468 ms     |    | <= 291504647\n10/09/23 19:55:40  19468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:40  19470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19568 ms     |    | <= 291504647\n10/09/23 19:55:40  19568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:40  19570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19668 ms     |    | <= 291504647\n10/09/23 19:55:40  19668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:40  19669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19768 ms     |    | <= 291504647\n10/09/23 19:55:40  19768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:40  19770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19868 ms     |    | <= 291504647\n10/09/23 19:55:40  19868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:40  19870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19968 ms     |    | <= 291504647\n10/09/23 19:55:40  19968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:40  19969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:40  19969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:40  19969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20068 ms     |    | <= 291504647\n10/09/23 19:55:41  20068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:41  20069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20168 ms     |    | <= 291504647\n10/09/23 19:55:41  20168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:41  20169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20268 ms     |    | <= 291504647\n10/09/23 19:55:41  20268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:41  20269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20368 ms     |    | <= 291504647\n10/09/23 19:55:41  20368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:41  20370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20468 ms     |    | <= 291504647\n10/09/23 19:55:41  20468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:41  20469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20568 ms     |    | <= 291504647\n10/09/23 19:55:41  20568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:41  20570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20668 ms     |    | <= 291504647\n10/09/23 19:55:41  20668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:41  20669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20768 ms     |    | <= 291504647\n10/09/23 19:55:41  20768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:41  20769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20868 ms     |    | <= 291504647\n10/09/23 19:55:41  20868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:41  20869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20968 ms     |    | <= 291504647\n10/09/23 19:55:41  20968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:41  20969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:41  20969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:41  20969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21068 ms     |    | <= 291504647\n10/09/23 19:55:42  21068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:42  21069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21168 ms     |    | <= 291504647\n10/09/23 19:55:42  21168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:42  21169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21269 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21269 ms     |    | <= 291504647\n10/09/23 19:55:42  21269 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21271 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21271 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:42  21271 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21369 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21369 ms     |    | <= 291504647\n10/09/23 19:55:42  21369 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:42  21370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21468 ms     |    | <= 291504647\n10/09/23 19:55:42  21468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:42  21470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21568 ms     |    | <= 291504647\n10/09/23 19:55:42  21568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:42  21569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21668 ms     |    | <= 291504647\n10/09/23 19:55:42  21668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:42  21670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21768 ms     |    | <= 291504647\n10/09/23 19:55:42  21768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:42  21770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21868 ms     |    | <= 291504647\n10/09/23 19:55:42  21868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:42  21870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21968 ms     |    | <= 291504647\n10/09/23 19:55:42  21968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:42  21970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:42  21970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:42  21970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22068 ms     |    | <= 291504647\n10/09/23 19:55:43  22068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:43  22070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22168 ms     |    | <= 291504647\n10/09/23 19:55:43  22168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:43  22170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22268 ms     |    | <= 291504647\n10/09/23 19:55:43  22268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:43  22269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22369 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22369 ms     |    | <= 291504647\n10/09/23 19:55:43  22369 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22371 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22371 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:43  22371 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22468 ms     |    | <= 291504647\n10/09/23 19:55:43  22468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:43  22470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22569 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22569 ms     |    | <= 291504647\n10/09/23 19:55:43  22569 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22571 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22571 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:43  22571 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22668 ms     |    | <= 291504647\n10/09/23 19:55:43  22668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:43  22669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22768 ms     |    | <= 291504647\n10/09/23 19:55:43  22768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:43  22770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22868 ms     |    | <= 291504647\n10/09/23 19:55:43  22868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:43  22870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22968 ms     |    | <= 291504647\n10/09/23 19:55:43  22968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:43  22969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:43  22969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:43  22969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23068 ms     |    | <= 291504647\n10/09/23 19:55:44  23068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:44  23069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23168 ms     |    | <= 291504647\n10/09/23 19:55:44  23168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:44  23169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23268 ms     |    | <= 291504647\n10/09/23 19:55:44  23268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:44  23269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23368 ms     |    | <= 291504647\n10/09/23 19:55:44  23368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:44  23369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23469 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23469 ms     |    | <= 291504647\n10/09/23 19:55:44  23469 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23471 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23471 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:44  23471 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23568 ms     |    | <= 291504647\n10/09/23 19:55:44  23568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:44  23570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23668 ms     |    | <= 291504647\n10/09/23 19:55:44  23668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:44  23669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23768 ms     |    | <= 291504647\n10/09/23 19:55:44  23768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:44  23769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23868 ms     |    | <= 291504647\n10/09/23 19:55:44  23868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:44  23870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23968 ms     |    | <= 291504647\n10/09/23 19:55:44  23968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:44  23969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:44  23969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:44  23969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24069 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24069 ms     |    | <= 291504647\n10/09/23 19:55:45  24069 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24071 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24071 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:45  24071 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24168 ms     |    | <= 291504647\n10/09/23 19:55:45  24168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:45  24169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24269 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24269 ms     |    | <= 291504647\n10/09/23 19:55:45  24269 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:45  24270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24368 ms     |    | <= 291504647\n10/09/23 19:55:45  24368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:45  24369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24468 ms     |    | <= 291504647\n10/09/23 19:55:45  24468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:45  24469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24568 ms     |    | <= 291504647\n10/09/23 19:55:45  24568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:45  24569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24668 ms     |    | <= 291504647\n10/09/23 19:55:45  24668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:45  24669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24768 ms     |    | <= 291504647\n10/09/23 19:55:45  24768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:45  24769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24868 ms     |    | <= 291504647\n10/09/23 19:55:45  24868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:45  24869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24968 ms     |    | <= 291504647\n10/09/23 19:55:45  24968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:45  24969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:45  24969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:45  24969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25068 ms     |    | <= 291504647\n10/09/23 19:55:46  25068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:46  25069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25168 ms     |    | <= 291504647\n10/09/23 19:55:46  25168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:46  25170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25268 ms     |    | <= 291504647\n10/09/23 19:55:46  25268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:46  25270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25368 ms     |    | <= 291504647\n10/09/23 19:55:46  25368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:46  25369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25468 ms     |    | <= 291504647\n10/09/23 19:55:46  25468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:46  25469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25568 ms     |    | <= 291504647\n10/09/23 19:55:46  25568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:46  25570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25668 ms     |    | <= 291504647\n10/09/23 19:55:46  25668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:46  25669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25768 ms     |    | <= 291504647\n10/09/23 19:55:46  25768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:46  25769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25868 ms     |    | <= 291504647\n10/09/23 19:55:46  25868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:46  25869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25968 ms     |    | <= 291504647\n10/09/23 19:55:46  25968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:46  25969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:46  25969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:46  25969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26068 ms     |    | <= 291504647\n10/09/23 19:55:47  26068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:47  26069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26168 ms     |    | <= 291504647\n10/09/23 19:55:47  26168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:47  26169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26269 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26269 ms     |    | <= 291504647\n10/09/23 19:55:47  26269 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26271 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26271 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:47  26271 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26368 ms     |    | <= 291504647\n10/09/23 19:55:47  26368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:47  26370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26468 ms     |    | <= 291504647\n10/09/23 19:55:47  26468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:47  26469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26568 ms     |    | <= 291504647\n10/09/23 19:55:47  26568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:47  26569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26668 ms     |    | <= 291504647\n10/09/23 19:55:47  26668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:47  26669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26768 ms     |    | <= 291504647\n10/09/23 19:55:47  26768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:47  26769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26868 ms     |    | <= 291504647\n10/09/23 19:55:47  26868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:47  26869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26968 ms     |    | <= 291504647\n10/09/23 19:55:47  26968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:47  26969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:47  26969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:47  26969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27068 ms     |    | <= 291504647\n10/09/23 19:55:48  27068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:48  27069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27168 ms     |    | <= 291504647\n10/09/23 19:55:48  27168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:48  27169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27268 ms     |    | <= 291504647\n10/09/23 19:55:48  27268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:48  27270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27368 ms     |    | <= 291504647\n10/09/23 19:55:48  27368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:48  27369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27468 ms     |    | <= 291504647\n10/09/23 19:55:48  27468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:48  27470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27568 ms     |    | <= 291504647\n10/09/23 19:55:48  27568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:48  27570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27668 ms     |    | <= 291504647\n10/09/23 19:55:48  27668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:48  27670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27768 ms     |    | <= 291504647\n10/09/23 19:55:48  27768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:48  27770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27869 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27869 ms     |    | <= 291504647\n10/09/23 19:55:48  27869 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27871 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27871 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:48  27871 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27968 ms     |    | <= 291504647\n10/09/23 19:55:48  27968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:48  27969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:48  27969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:48  27969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28068 ms     |    | <= 291504647\n10/09/23 19:55:49  28068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:49  28070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28168 ms     |    | <= 291504647\n10/09/23 19:55:49  28168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:49  28170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28269 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28269 ms     |    | <= 291504647\n10/09/23 19:55:49  28269 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28271 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:49  28271 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28368 ms     |    | <= 291504647\n10/09/23 19:55:49  28368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:49  28370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28469 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28469 ms     |    | <= 291504647\n10/09/23 19:55:49  28469 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:49  28470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28568 ms     |    | <= 291504647\n10/09/23 19:55:49  28568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:49  28569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28668 ms     |    | <= 291504647\n10/09/23 19:55:49  28668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:49  28669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28768 ms     |    | <= 291504647\n10/09/23 19:55:49  28768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:49  28769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28869 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28869 ms     |    | <= 291504647\n10/09/23 19:55:49  28869 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28871 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28871 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:49  28871 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28969 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28969 ms     |    | <= 291504647\n10/09/23 19:55:49  28969 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:49  28970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:49  28970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:49  28970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29068 ms     |    | <= 291504647\n10/09/23 19:55:50  29068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:50  29070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29168 ms     |    | <= 291504647\n10/09/23 19:55:50  29168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:50  29169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29268 ms     |    | <= 291504647\n10/09/23 19:55:50  29268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:50  29270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29368 ms     |    | <= 291504647\n10/09/23 19:55:50  29368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:50  29370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29468 ms     |    | <= 291504647\n10/09/23 19:55:50  29468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:50  29469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29568 ms     |    | <= 291504647\n10/09/23 19:55:50  29568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:50  29569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29668 ms     |    | <= 291504647\n10/09/23 19:55:50  29668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:50  29670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29768 ms     |    | <= 291504647\n10/09/23 19:55:50  29768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:50  29770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29868 ms     |    | <= 291504647\n10/09/23 19:55:50  29868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:50  29870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29968 ms     |    | <= 291504647\n10/09/23 19:55:50  29968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:50  29969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:50  29969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:50  29969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30069 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30069 ms     |    | <= 291504647\n10/09/23 19:55:51  30069 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:51  30070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30168 ms     |    | <= 291504647\n10/09/23 19:55:51  30168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:51  30169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30269 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30269 ms     |    | <= 291504647\n10/09/23 19:55:51  30269 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30271 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30271 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:51  30271 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30368 ms     |    | <= 291504647\n10/09/23 19:55:51  30368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:51  30370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30468 ms     |    | <= 291504647\n10/09/23 19:55:51  30468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:51  30469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30568 ms     |    | <= 291504647\n10/09/23 19:55:51  30568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:51  30570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30668 ms     |    | <= 291504647\n10/09/23 19:55:51  30669 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:51  30670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30768 ms     |    | <= 291504647\n10/09/23 19:55:51  30768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:51  30769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30868 ms     |    | <= 291504647\n10/09/23 19:55:51  30868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:51  30869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30968 ms     |    | <= 291504647\n10/09/23 19:55:51  30968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:51  30969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:51  30970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:51  30970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31068 ms     |    | <= 291504647\n10/09/23 19:55:52  31068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:52  31070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31168 ms     |    | <= 291504647\n10/09/23 19:55:52  31168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:52  31169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31268 ms     |    | <= 291504647\n10/09/23 19:55:52  31268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:52  31269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31368 ms     |    | <= 291504647\n10/09/23 19:55:52  31368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:52  31369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31468 ms     |    | <= 291504647\n10/09/23 19:55:52  31468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:52  31469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31568 ms     |    | <= 291504647\n10/09/23 19:55:52  31568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:52  31569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31668 ms     |    | <= 291504647\n10/09/23 19:55:52  31668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:52  31669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31768 ms     |    | <= 291504647\n10/09/23 19:55:52  31768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:52  31769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31868 ms     |    | <= 291504647\n10/09/23 19:55:52  31868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:52  31869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31968 ms     |    | <= 291504647\n10/09/23 19:55:52  31968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:52  31969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:52  31969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:52  31969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32068 ms     |    | <= 291504647\n10/09/23 19:55:53  32068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:53  32069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32168 ms     |    | <= 291504647\n10/09/23 19:55:53  32168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:53  32169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32268 ms     |    | <= 291504647\n10/09/23 19:55:53  32268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:53  32270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32368 ms     |    | <= 291504647\n10/09/23 19:55:53  32368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:53  32369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32468 ms     |    | <= 291504647\n10/09/23 19:55:53  32468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:53  32469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32568 ms     |    | <= 291504647\n10/09/23 19:55:53  32568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:53  32570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32668 ms     |    | <= 291504647\n10/09/23 19:55:53  32668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:53  32670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32768 ms     |    | <= 291504647\n10/09/23 19:55:53  32768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:53  32769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32868 ms     |    | <= 291504647\n10/09/23 19:55:53  32868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:53  32870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32968 ms     |    | <= 291504647\n10/09/23 19:55:53  32968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:53  32969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:53  32969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:53  32970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33068 ms     |    | <= 291504647\n10/09/23 19:55:54  33068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:54  33069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33168 ms     |    | <= 291504647\n10/09/23 19:55:54  33168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:54  33170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33268 ms     |    | <= 291504647\n10/09/23 19:55:54  33268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:54  33269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33368 ms     |    | <= 291504647\n10/09/23 19:55:54  33368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:54  33369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33469 ms     |    | <= 291504647\n10/09/23 19:55:54  33469 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:54  33470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33568 ms     |    | <= 291504647\n10/09/23 19:55:54  33568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:54  33570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33668 ms     |    | <= 291504647\n10/09/23 19:55:54  33668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:54  33669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33768 ms     |    | <= 291504647\n10/09/23 19:55:54  33768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:54  33769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33868 ms     |    | <= 291504647\n10/09/23 19:55:54  33868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:54  33870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33968 ms     |    | <= 291504647\n10/09/23 19:55:54  33968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:54  33969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:54  33969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:54  33969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34068 ms     |    | <= 291504647\n10/09/23 19:55:55  34068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:55  34069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34168 ms     |    | <= 291504647\n10/09/23 19:55:55  34168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:55  34169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34268 ms     |    | <= 291504647\n10/09/23 19:55:55  34268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:55  34269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34368 ms     |    | <= 291504647\n10/09/23 19:55:55  34368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:55  34369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34468 ms     |    | <= 291504647\n10/09/23 19:55:55  34468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:55  34469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34568 ms     |    | <= 291504647\n10/09/23 19:55:55  34568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:55  34569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34668 ms     |    | <= 291504647\n10/09/23 19:55:55  34668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:55  34669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34768 ms     |    | <= 291504647\n10/09/23 19:55:55  34768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:55  34769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34868 ms     |    | <= 291504647\n10/09/23 19:55:55  34868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:55  34869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34968 ms     |    | <= 291504647\n10/09/23 19:55:55  34968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:55  34969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:55  34969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:55  34969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35068 ms     |    | <= 291504647\n10/09/23 19:55:56  35068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:56  35069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35168 ms     |    | <= 291504647\n10/09/23 19:55:56  35168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:56  35170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35268 ms     |    | <= 291504647\n10/09/23 19:55:56  35268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:56  35270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35368 ms     |    | <= 291504647\n10/09/23 19:55:56  35368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:56  35369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35468 ms     |    | <= 291504647\n10/09/23 19:55:56  35468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:56  35470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35568 ms     |    | <= 291504647\n10/09/23 19:55:56  35568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:56  35569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35668 ms     |    | <= 291504647\n10/09/23 19:55:56  35668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:56  35669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35768 ms     |    | <= 291504647\n10/09/23 19:55:56  35768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:56  35769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35868 ms     |    | <= 291504647\n10/09/23 19:55:56  35868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:56  35869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35968 ms     |    | <= 291504647\n10/09/23 19:55:56  35968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:56  35969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:56  35969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:56  35969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36068 ms     |    | <= 291504647\n10/09/23 19:55:57  36068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:57  36069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36168 ms     |    | <= 291504647\n10/09/23 19:55:57  36168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:57  36169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36268 ms     |    | <= 291504647\n10/09/23 19:55:57  36268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:57  36269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36369 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36369 ms     |    | <= 291504647\n10/09/23 19:55:57  36369 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36372 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36372 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:57  36372 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36469 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36469 ms     |    | <= 291504647\n10/09/23 19:55:57  36469 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36471 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36471 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:57  36471 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36568 ms     |    | <= 291504647\n10/09/23 19:55:57  36568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:57  36569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36668 ms     |    | <= 291504647\n10/09/23 19:55:57  36668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:57  36670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36768 ms     |    | <= 291504647\n10/09/23 19:55:57  36768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:57  36770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36868 ms     |    | <= 291504647\n10/09/23 19:55:57  36868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:57  36870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36968 ms     |    | <= 291504647\n10/09/23 19:55:57  36968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:57  36969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:57  36969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:57  36970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37068 ms     |    | <= 291504647\n10/09/23 19:55:58  37068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:58  37070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37168 ms     |    | <= 291504647\n10/09/23 19:55:58  37168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:58  37170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37268 ms     |    | <= 291504647\n10/09/23 19:55:58  37268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:58  37270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37368 ms     |    | <= 291504647\n10/09/23 19:55:58  37368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:58  37369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37469 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37469 ms     |    | <= 291504647\n10/09/23 19:55:58  37469 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37471 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37471 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:58  37471 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37568 ms     |    | <= 291504647\n10/09/23 19:55:58  37568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:58  37570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37668 ms     |    | <= 291504647\n10/09/23 19:55:58  37668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:58  37670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37768 ms     |    | <= 291504647\n10/09/23 19:55:58  37768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:58  37770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37868 ms     |    | <= 291504647\n10/09/23 19:55:58  37868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:58  37870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37968 ms     |    | <= 291504647\n10/09/23 19:55:58  37968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:58  37969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:58  37969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:58  37969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38068 ms     |    | <= 291504647\n10/09/23 19:55:59  38068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:59  38069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38168 ms     |    | <= 291504647\n10/09/23 19:55:59  38168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:59  38169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38268 ms     |    | <= 291504647\n10/09/23 19:55:59  38268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:59  38269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38368 ms     |    | <= 291504647\n10/09/23 19:55:59  38368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:59  38369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38468 ms     |    | <= 291504647\n10/09/23 19:55:59  38468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:59  38469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38568 ms     |    | <= 291504647\n10/09/23 19:55:59  38568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:59  38569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38668 ms     |    | <= 291504647\n10/09/23 19:55:59  38668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:59  38670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38768 ms     |    | <= 291504647\n10/09/23 19:55:59  38768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:59  38769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38868 ms     |    | <= 291504647\n10/09/23 19:55:59  38868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:59  38869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38968 ms     |    | <= 291504647\n10/09/23 19:55:59  38968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:55:59  38969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:55:59  38969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:55:59  38969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39068 ms     |    | <= 291504647\n10/09/23 19:56:00  39068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:00  39069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39168 ms     |    | <= 291504647\n10/09/23 19:56:00  39168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:00  39169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39268 ms     |    | <= 291504647\n10/09/23 19:56:00  39268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:00  39270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39368 ms     |    | <= 291504647\n10/09/23 19:56:00  39368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:00  39370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39468 ms     |    | <= 291504647\n10/09/23 19:56:00  39468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:00  39469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39568 ms     |    | <= 291504647\n10/09/23 19:56:00  39568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:00  39569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39668 ms     |    | <= 291504647\n10/09/23 19:56:00  39668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:00  39669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39768 ms     |    | <= 291504647\n10/09/23 19:56:00  39768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:00  39769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39868 ms     |    | <= 291504647\n10/09/23 19:56:00  39868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:00  39869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39968 ms     |    | <= 291504647\n10/09/23 19:56:00  39968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:00  39969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:00  39969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:00  39969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40068 ms     |    | <= 291504647\n10/09/23 19:56:01  40068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:01  40069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40168 ms     |    | <= 291504647\n10/09/23 19:56:01  40168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:01  40169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40268 ms     |    | <= 291504647\n10/09/23 19:56:01  40268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:01  40270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40368 ms     |    | <= 291504647\n10/09/23 19:56:01  40368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:01  40369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40468 ms     |    | <= 291504647\n10/09/23 19:56:01  40468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:01  40470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40568 ms     |    | <= 291504647\n10/09/23 19:56:01  40568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:01  40569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40668 ms     |    | <= 291504647\n10/09/23 19:56:01  40668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:01  40669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40768 ms     |    | <= 291504647\n10/09/23 19:56:01  40768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:01  40769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40868 ms     |    | <= 291504647\n10/09/23 19:56:01  40868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:01  40869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40968 ms     |    | <= 291504647\n10/09/23 19:56:01  40968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:01  40970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:01  40970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:01  40970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41068 ms     |    | <= 291504647\n10/09/23 19:56:02  41068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:02  41069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41168 ms     |    | <= 291504647\n10/09/23 19:56:02  41168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:02  41170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41268 ms     |    | <= 291504647\n10/09/23 19:56:02  41268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:02  41269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41368 ms     |    | <= 291504647\n10/09/23 19:56:02  41368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:02  41370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41468 ms     |    | <= 291504647\n10/09/23 19:56:02  41468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:02  41470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41569 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41569 ms     |    | <= 291504647\n10/09/23 19:56:02  41569 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:02  41570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41668 ms     |    | <= 291504647\n10/09/23 19:56:02  41668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:02  41669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41768 ms     |    | <= 291504647\n10/09/23 19:56:02  41768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:02  41769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41868 ms     |    | <= 291504647\n10/09/23 19:56:02  41868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:02  41869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41968 ms     |    | <= 291504647\n10/09/23 19:56:02  41968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:02  41970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:02  41970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:02  41970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42068 ms     |    | <= 291504647\n10/09/23 19:56:03  42068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:03  42069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42168 ms     |    | <= 291504647\n10/09/23 19:56:03  42168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:03  42169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42268 ms     |    | <= 291504647\n10/09/23 19:56:03  42268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:03  42269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42368 ms     |    | <= 291504647\n10/09/23 19:56:03  42368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:03  42370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42468 ms     |    | <= 291504647\n10/09/23 19:56:03  42468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:03  42469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42568 ms     |    | <= 291504647\n10/09/23 19:56:03  42568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:03  42569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42669 ms     |    | <= 291504647\n10/09/23 19:56:03  42669 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42671 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42671 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:03  42671 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42768 ms     |    | <= 291504647\n10/09/23 19:56:03  42768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:03  42769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42868 ms     |    | <= 291504647\n10/09/23 19:56:03  42868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:03  42869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42970 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42970 ms     |    | <= 291504647\n10/09/23 19:56:03  42970 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:03  42971 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:03  42971 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:03  42971 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43068 ms     |    | <= 291504647\n10/09/23 19:56:04  43068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:04  43069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43168 ms     |    | <= 291504647\n10/09/23 19:56:04  43168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:04  43170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43268 ms     |    | <= 291504647\n10/09/23 19:56:04  43268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:04  43269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43368 ms     |    | <= 291504647\n10/09/23 19:56:04  43368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:04  43370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43468 ms     |    | <= 291504647\n10/09/23 19:56:04  43468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:04  43469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43568 ms     |    | <= 291504647\n10/09/23 19:56:04  43568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:04  43569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43668 ms     |    | <= 291504647\n10/09/23 19:56:04  43668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:04  43669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43768 ms     |    | <= 291504647\n10/09/23 19:56:04  43768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:04  43769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43868 ms     |    | <= 291504647\n10/09/23 19:56:04  43868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:04  43869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43968 ms     |    | <= 291504647\n10/09/23 19:56:04  43968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:04  43969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:04  43969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:04  43969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44068 ms     |    | <= 291504647\n10/09/23 19:56:05  44068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:05  44069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44168 ms     |    | <= 291504647\n10/09/23 19:56:05  44168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:05  44169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44268 ms     |    | <= 291504647\n10/09/23 19:56:05  44268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:05  44269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44368 ms     |    | <= 291504647\n10/09/23 19:56:05  44368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:05  44369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44468 ms     |    | <= 291504647\n10/09/23 19:56:05  44468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:05  44469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44568 ms     |    | <= 291504647\n10/09/23 19:56:05  44568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:05  44570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44669 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44669 ms     |    | <= 291504647\n10/09/23 19:56:05  44669 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44671 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44671 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:05  44671 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44768 ms     |    | <= 291504647\n10/09/23 19:56:05  44768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:05  44769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44869 ms     |    | <= 291504647\n10/09/23 19:56:05  44869 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44871 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44871 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:05  44871 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44968 ms     |    | <= 291504647\n10/09/23 19:56:05  44968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:05  44969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:05  44969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:05  44969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45068 ms     |    | <= 291504647\n10/09/23 19:56:06  45068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:06  45069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45168 ms     |    | <= 291504647\n10/09/23 19:56:06  45168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:06  45169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45269 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45269 ms     |    | <= 291504647\n10/09/23 19:56:06  45269 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45271 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45271 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:06  45271 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45368 ms     |    | <= 291504647\n10/09/23 19:56:06  45368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:06  45369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45468 ms     |    | <= 291504647\n10/09/23 19:56:06  45468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:06  45469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45570 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45570 ms     |    | <= 291504647\n10/09/23 19:56:06  45570 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45571 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45571 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:06  45571 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45668 ms     |    | <= 291504647\n10/09/23 19:56:06  45668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:06  45670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45768 ms     |    | <= 291504647\n10/09/23 19:56:06  45768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:06  45770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45868 ms     |    | <= 291504647\n10/09/23 19:56:06  45868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:06  45869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45968 ms     |    | <= 291504647\n10/09/23 19:56:06  45968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:06  45969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:06  45970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:06  45970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46068 ms     |    | <= 291504647\n10/09/23 19:56:07  46068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:07  46069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46168 ms     |    | <= 291504647\n10/09/23 19:56:07  46168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:07  46170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46268 ms     |    | <= 291504647\n10/09/23 19:56:07  46268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:07  46269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46368 ms     |    | <= 291504647\n10/09/23 19:56:07  46368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:07  46369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46468 ms     |    | <= 291504647\n10/09/23 19:56:07  46468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:07  46470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46568 ms     |    | <= 291504647\n10/09/23 19:56:07  46568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:07  46569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46668 ms     |    | <= 291504647\n10/09/23 19:56:07  46668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:07  46669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46768 ms     |    | <= 291504647\n10/09/23 19:56:07  46768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:07  46770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46868 ms     |    | <= 291504647\n10/09/23 19:56:07  46868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:07  46869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46968 ms     |    | <= 291504647\n10/09/23 19:56:07  46968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:07  46969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:07  46970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:07  46970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47068 ms     |    | <= 291504647\n10/09/23 19:56:08  47068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:08  47069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47168 ms     |    | <= 291504647\n10/09/23 19:56:08  47168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:08  47170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47268 ms     |    | <= 291504647\n10/09/23 19:56:08  47268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:08  47269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47369 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47369 ms     |    | <= 291504647\n10/09/23 19:56:08  47369 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:08  47370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47468 ms     |    | <= 291504647\n10/09/23 19:56:08  47468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:08  47470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47568 ms     |    | <= 291504647\n10/09/23 19:56:08  47568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:08  47569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47668 ms     |    | <= 291504647\n10/09/23 19:56:08  47668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:08  47670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47768 ms     |    | <= 291504647\n10/09/23 19:56:08  47768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:08  47770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47868 ms     |    | <= 291504647\n10/09/23 19:56:08  47868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:08  47869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47968 ms     |    | <= 291504647\n10/09/23 19:56:08  47968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:08  47970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:08  47970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:08  47970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48068 ms     |    | <= 291504647\n10/09/23 19:56:09  48068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:09  48070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48169 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48169 ms     |    | <= 291504647\n10/09/23 19:56:09  48169 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48171 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48171 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:09  48171 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48268 ms     |    | <= 291504647\n10/09/23 19:56:09  48268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:09  48269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48368 ms     |    | <= 291504647\n10/09/23 19:56:09  48368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:09  48370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48469 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48469 ms     |    | <= 291504647\n10/09/23 19:56:09  48469 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48471 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48471 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:09  48471 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48568 ms     |    | <= 291504647\n10/09/23 19:56:09  48568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:09  48569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48668 ms     |    | <= 291504647\n10/09/23 19:56:09  48668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:09  48670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48768 ms     |    | <= 291504647\n10/09/23 19:56:09  48768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:09  48769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48868 ms     |    | <= 291504647\n10/09/23 19:56:09  48868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:09  48869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48968 ms     |    | <= 291504647\n10/09/23 19:56:09  48968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:09  48969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:09  48970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:09  48970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49068 ms     |    | <= 291504647\n10/09/23 19:56:10  49068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:10  49069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49168 ms     |    | <= 291504647\n10/09/23 19:56:10  49168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:10  49169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49268 ms     |    | <= 291504647\n10/09/23 19:56:10  49268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:10  49269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49368 ms     |    | <= 291504647\n10/09/23 19:56:10  49368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:10  49369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49468 ms     |    | <= 291504647\n10/09/23 19:56:10  49468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:10  49470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49568 ms     |    | <= 291504647\n10/09/23 19:56:10  49568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:10  49569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49668 ms     |    | <= 291504647\n10/09/23 19:56:10  49668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:10  49669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49768 ms     |    | <= 291504647\n10/09/23 19:56:10  49768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:10  49770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49868 ms     |    | <= 291504647\n10/09/23 19:56:10  49868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:10  49869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49968 ms     |    | <= 291504647\n10/09/23 19:56:10  49968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:10  49969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:10  49969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:10  49969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50068 ms     |    | <= 291504647\n10/09/23 19:56:11  50068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:11  50069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50168 ms     |    | <= 291504647\n10/09/23 19:56:11  50168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:11  50169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50268 ms     |    | <= 291504647\n10/09/23 19:56:11  50268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:11  50269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50368 ms     |    | <= 291504647\n10/09/23 19:56:11  50368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:11  50369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50468 ms     |    | <= 291504647\n10/09/23 19:56:11  50468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:11  50469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50568 ms     |    | <= 291504647\n10/09/23 19:56:11  50568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:11  50570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50668 ms     |    | <= 291504647\n10/09/23 19:56:11  50668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:11  50669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50768 ms     |    | <= 291504647\n10/09/23 19:56:11  50768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:11  50770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50868 ms     |    | <= 291504647\n10/09/23 19:56:11  50868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:11  50869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50968 ms     |    | <= 291504647\n10/09/23 19:56:11  50968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:11  50969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:11  50969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:11  50969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51068 ms     |    | <= 291504647\n10/09/23 19:56:12  51068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:12  51069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51168 ms     |    | <= 291504647\n10/09/23 19:56:12  51168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:12  51169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51268 ms     |    | <= 291504647\n10/09/23 19:56:12  51268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:12  51269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51368 ms     |    | <= 291504647\n10/09/23 19:56:12  51368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:12  51370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51468 ms     |    | <= 291504647\n10/09/23 19:56:12  51468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:12  51469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51568 ms     |    | <= 291504647\n10/09/23 19:56:12  51568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:12  51569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51669 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51669 ms     |    | <= 291504647\n10/09/23 19:56:12  51669 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:12  51670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51768 ms     |    | <= 291504647\n10/09/23 19:56:12  51768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:12  51769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51868 ms     |    | <= 291504647\n10/09/23 19:56:12  51868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:12  51869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51967 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51968 ms     |    | <= 291504647\n10/09/23 19:56:12  51968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:12  51969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:12  51969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:12  51969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52068 ms     |    | <= 291504647\n10/09/23 19:56:13  52068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:13  52069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52168 ms     |    | <= 291504647\n10/09/23 19:56:13  52168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:13  52169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52268 ms     |    | <= 291504647\n10/09/23 19:56:13  52268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:13  52269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52368 ms     |    | <= 291504647\n10/09/23 19:56:13  52368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:13  52370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52468 ms     |    | <= 291504647\n10/09/23 19:56:13  52468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:13  52469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52568 ms     |    | <= 291504647\n10/09/23 19:56:13  52568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:13  52569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52668 ms     |    | <= 291504647\n10/09/23 19:56:13  52668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:13  52669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52768 ms     |    | <= 291504647\n10/09/23 19:56:13  52768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:13  52769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52868 ms     |    | <= 291504647\n10/09/23 19:56:13  52868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:13  52869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52969 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52969 ms     |    | <= 291504647\n10/09/23 19:56:13  52969 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:13  52970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:13  52970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:13  52970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53068 ms     |    | <= 291504647\n10/09/23 19:56:14  53068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:14  53069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53168 ms     |    | <= 291504647\n10/09/23 19:56:14  53168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:14  53170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53268 ms     |    | <= 291504647\n10/09/23 19:56:14  53268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:14  53270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53368 ms     |    | <= 291504647\n10/09/23 19:56:14  53368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:14  53369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53469 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53469 ms     |    | <= 291504647\n10/09/23 19:56:14  53469 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53471 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53471 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:14  53471 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53568 ms     |    | <= 291504647\n10/09/23 19:56:14  53568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:14  53569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53668 ms     |    | <= 291504647\n10/09/23 19:56:14  53668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:14  53669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53768 ms     |    | <= 291504647\n10/09/23 19:56:14  53768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:14  53770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53868 ms     |    | <= 291504647\n10/09/23 19:56:14  53868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:14  53869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53968 ms     |    | <= 291504647\n10/09/23 19:56:14  53968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:14  53969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:14  53969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:14  53969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54069 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54069 ms     |    | <= 291504647\n10/09/23 19:56:15  54069 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54071 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54071 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:15  54071 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54168 ms     |    | <= 291504647\n10/09/23 19:56:15  54168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:15  54170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54268 ms     |    | <= 291504647\n10/09/23 19:56:15  54268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:15  54269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54368 ms     |    | <= 291504647\n10/09/23 19:56:15  54368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:15  54370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54468 ms     |    | <= 291504647\n10/09/23 19:56:15  54468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:15  54469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54568 ms     |    | <= 291504647\n10/09/23 19:56:15  54568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:15  54569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54668 ms     |    | <= 291504647\n10/09/23 19:56:15  54668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:15  54669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54768 ms     |    | <= 291504647\n10/09/23 19:56:15  54768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:15  54769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54869 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54869 ms     |    | <= 291504647\n10/09/23 19:56:15  54869 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54871 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54871 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:15  54871 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54968 ms     |    | <= 291504647\n10/09/23 19:56:15  54968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:15  54969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:15  54969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:15  54969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55068 ms     |    | <= 291504647\n10/09/23 19:56:16  55068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:16  55069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55168 ms     |    | <= 291504647\n10/09/23 19:56:16  55168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:16  55170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55268 ms     |    | <= 291504647\n10/09/23 19:56:16  55268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:16  55269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55368 ms     |    | <= 291504647\n10/09/23 19:56:16  55368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:16  55370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55468 ms     |    | <= 291504647\n10/09/23 19:56:16  55468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:16  55469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55568 ms     |    | <= 291504647\n10/09/23 19:56:16  55568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:16  55569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55668 ms     |    | <= 291504647\n10/09/23 19:56:16  55668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:16  55670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55768 ms     |    | <= 291504647\n10/09/23 19:56:16  55768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:16  55769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55868 ms     |    | <= 291504647\n10/09/23 19:56:16  55868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:16  55870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55968 ms     |    | <= 291504647\n10/09/23 19:56:16  55968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:16  55969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:16  55970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:16  55970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56068 ms     |    | <= 291504647\n10/09/23 19:56:17  56068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:17  56070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56168 ms     |    | <= 291504647\n10/09/23 19:56:17  56168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:17  56170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56268 ms     |    | <= 291504647\n10/09/23 19:56:17  56268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:17  56269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56368 ms     |    | <= 291504647\n10/09/23 19:56:17  56368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:17  56370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56468 ms     |    | <= 291504647\n10/09/23 19:56:17  56468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:17  56469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56569 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56569 ms     |    | <= 291504647\n10/09/23 19:56:17  56569 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56571 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56571 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:17  56571 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56668 ms     |    | <= 291504647\n10/09/23 19:56:17  56668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:17  56669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56768 ms     |    | <= 291504647\n10/09/23 19:56:17  56768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:17  56769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56868 ms     |    | <= 291504647\n10/09/23 19:56:17  56868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:17  56869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56968 ms     |    | <= 291504647\n10/09/23 19:56:17  56968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:17  56969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:17  56969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:17  56969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57068 ms     |    | <= 291504647\n10/09/23 19:56:18  57068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:18  57069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57168 ms     |    | <= 291504647\n10/09/23 19:56:18  57168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:18  57169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57268 ms     |    | <= 291504647\n10/09/23 19:56:18  57268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:18  57269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57368 ms     |    | <= 291504647\n10/09/23 19:56:18  57368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:18  57370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57469 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57469 ms     |    | <= 291504647\n10/09/23 19:56:18  57469 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57471 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57471 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:18  57471 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57568 ms     |    | <= 291504647\n10/09/23 19:56:18  57568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:18  57570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57668 ms     |    | <= 291504647\n10/09/23 19:56:18  57668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:18  57670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57768 ms     |    | <= 291504647\n10/09/23 19:56:18  57768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:18  57769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57868 ms     |    | <= 291504647\n10/09/23 19:56:18  57868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:18  57869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57968 ms     |    | <= 291504647\n10/09/23 19:56:18  57968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:18  57970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:18  57970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:18  57970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58068 ms     |    | <= 291504647\n10/09/23 19:56:19  58068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:19  58069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58168 ms     |    | <= 291504647\n10/09/23 19:56:19  58168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:19  58169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58268 ms     |    | <= 291504647\n10/09/23 19:56:19  58268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:19  58269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58368 ms     |    | <= 291504647\n10/09/23 19:56:19  58368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:19  58369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58468 ms     |    | <= 291504647\n10/09/23 19:56:19  58468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:19  58469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58568 ms     |    | <= 291504647\n10/09/23 19:56:19  58568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:19  58569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58668 ms     |    | <= 291504647\n10/09/23 19:56:19  58668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:19  58670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58768 ms     |    | <= 291504647\n10/09/23 19:56:19  58768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:19  58769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58868 ms     |    | <= 291504647\n10/09/23 19:56:19  58868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:19  58869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58968 ms     |    | <= 291504647\n10/09/23 19:56:19  58968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:19  58969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:19  58969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:19  58969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59068 ms     |    | <= 291504647\n10/09/23 19:56:20  59068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:20  59069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59168 ms     |    | <= 291504647\n10/09/23 19:56:20  59168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:20  59169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59268 ms     |    | <= 291504647\n10/09/23 19:56:20  59268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:20  59269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59368 ms     |    | <= 291504647\n10/09/23 19:56:20  59368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:20  59369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59468 ms     |    | <= 291504647\n10/09/23 19:56:20  59468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:20  59469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59568 ms     |    | <= 291504647\n10/09/23 19:56:20  59568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:20  59569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59669 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59669 ms     |    | <= 291504647\n10/09/23 19:56:20  59670 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59671 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59671 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:20  59671 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59768 ms     |    | <= 291504647\n10/09/23 19:56:20  59768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:20  59769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59868 ms     |    | <= 291504647\n10/09/23 19:56:20  59868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:20  59869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59968 ms     |    | <= 291504647\n10/09/23 19:56:20  59968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:20  59969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:20  59969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:20  59969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60068 ms     |    | <= 291504647\n10/09/23 19:56:21  60068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:21  60069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60168 ms     |    | <= 291504647\n10/09/23 19:56:21  60168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:21  60170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60268 ms     |    | <= 291504647\n10/09/23 19:56:21  60268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:21  60269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60368 ms     |    | <= 291504647\n10/09/23 19:56:21  60368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:21  60370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60468 ms     |    | <= 291504647\n10/09/23 19:56:21  60468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:21  60469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60568 ms     |    | <= 291504647\n10/09/23 19:56:21  60568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:21  60569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60668 ms     |    | <= 291504647\n10/09/23 19:56:21  60668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:21  60669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60768 ms     |    | <= 291504647\n10/09/23 19:56:21  60768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:21  60769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60868 ms     |    | <= 291504647\n10/09/23 19:56:21  60868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:21  60869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60968 ms     |    | <= 291504647\n10/09/23 19:56:21  60968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:21  60969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:21  60969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:21  60969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61068 ms     |    | <= 291504647\n10/09/23 19:56:22  61068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:22  61069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61168 ms     |    | <= 291504647\n10/09/23 19:56:22  61168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:22  61169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61268 ms     |    | <= 291504647\n10/09/23 19:56:22  61268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:22  61270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61368 ms     |    | <= 291504647\n10/09/23 19:56:22  61368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:22  61370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61468 ms     |    | <= 291504647\n10/09/23 19:56:22  61468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:22  61470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61568 ms     |    | <= 291504647\n10/09/23 19:56:22  61568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:22  61569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61668 ms     |    | <= 291504647\n10/09/23 19:56:22  61668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:22  61669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61768 ms     |    | <= 291504647\n10/09/23 19:56:22  61768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:22  61769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61868 ms     |    | <= 291504647\n10/09/23 19:56:22  61868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:22  61869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61968 ms     |    | <= 291504647\n10/09/23 19:56:22  61968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:22  61969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:22  61969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:22  61969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62068 ms     |    | <= 291504647\n10/09/23 19:56:23  62068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:23  62070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62168 ms     |    | <= 291504647\n10/09/23 19:56:23  62168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:23  62169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62268 ms     |    | <= 291504647\n10/09/23 19:56:23  62268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:23  62269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62368 ms     |    | <= 291504647\n10/09/23 19:56:23  62368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:23  62369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62468 ms     |    | <= 291504647\n10/09/23 19:56:23  62468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:23  62469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62568 ms     |    | <= 291504647\n10/09/23 19:56:23  62568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:23  62569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62668 ms     |    | <= 291504647\n10/09/23 19:56:23  62668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:23  62669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62768 ms     |    | <= 291504647\n10/09/23 19:56:23  62768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:23  62770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62868 ms     |    | <= 291504647\n10/09/23 19:56:23  62868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:23  62869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62968 ms     |    | <= 291504647\n10/09/23 19:56:23  62968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:23  62969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:23  62969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:23  62969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63068 ms     |    | <= 291504647\n10/09/23 19:56:24  63068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:24  63070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63168 ms     |    | <= 291504647\n10/09/23 19:56:24  63168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:24  63169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63268 ms     |    | <= 291504647\n10/09/23 19:56:24  63268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:24  63269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63368 ms     |    | <= 291504647\n10/09/23 19:56:24  63368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:24  63369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63468 ms     |    | <= 291504647\n10/09/23 19:56:24  63468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:24  63470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63568 ms     |    | <= 291504647\n10/09/23 19:56:24  63568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:24  63569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63668 ms     |    | <= 291504647\n10/09/23 19:56:24  63668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:24  63669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63768 ms     |    | <= 291504647\n10/09/23 19:56:24  63768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:24  63769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63868 ms     |    | <= 291504647\n10/09/23 19:56:24  63868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:24  63869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63968 ms     |    | <= 291504647\n10/09/23 19:56:24  63968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:24  63970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:24  63970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:24  63970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64068 ms     |    | <= 291504647\n10/09/23 19:56:25  64068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:25  64069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64168 ms     |    | <= 291504647\n10/09/23 19:56:25  64168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:25  64170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64268 ms     |    | <= 291504647\n10/09/23 19:56:25  64268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:25  64270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64368 ms     |    | <= 291504647\n10/09/23 19:56:25  64368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:25  64370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64468 ms     |    | <= 291504647\n10/09/23 19:56:25  64468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:25  64469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64568 ms     |    | <= 291504647\n10/09/23 19:56:25  64568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:25  64569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64668 ms     |    | <= 291504647\n10/09/23 19:56:25  64668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:25  64669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64768 ms     |    | <= 291504647\n10/09/23 19:56:25  64768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:25  64769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64868 ms     |    | <= 291504647\n10/09/23 19:56:25  64868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:25  64869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64968 ms     |    | <= 291504647\n10/09/23 19:56:25  64968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:25  64969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:25  64969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:25  64969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65068 ms     |    | <= 291504647\n10/09/23 19:56:26  65068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:26  65070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65168 ms     |    | <= 291504647\n10/09/23 19:56:26  65168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:26  65169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65268 ms     |    | <= 291504647\n10/09/23 19:56:26  65268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:26  65270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65368 ms     |    | <= 291504647\n10/09/23 19:56:26  65368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:26  65369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65468 ms     |    | <= 291504647\n10/09/23 19:56:26  65468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:26  65469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65568 ms     |    | <= 291504647\n10/09/23 19:56:26  65568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:26  65570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65668 ms     |    | <= 291504647\n10/09/23 19:56:26  65668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:26  65669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65768 ms     |    | <= 291504647\n10/09/23 19:56:26  65768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:26  65770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65868 ms     |    | <= 291504647\n10/09/23 19:56:26  65868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:26  65870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65968 ms     |    | <= 291504647\n10/09/23 19:56:26  65968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:26  65969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:26  65969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:26  65969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66068 ms     |    | <= 291504647\n10/09/23 19:56:27  66068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:27  66069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66168 ms     |    | <= 291504647\n10/09/23 19:56:27  66168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:27  66169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66268 ms     |    | <= 291504647\n10/09/23 19:56:27  66268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:27  66269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66368 ms     |    | <= 291504647\n10/09/23 19:56:27  66368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:27  66369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66468 ms     |    | <= 291504647\n10/09/23 19:56:27  66468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:27  66470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66568 ms     |    | <= 291504647\n10/09/23 19:56:27  66568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:27  66569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66668 ms     |    | <= 291504647\n10/09/23 19:56:27  66668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:27  66669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66768 ms     |    | <= 291504647\n10/09/23 19:56:27  66768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:27  66769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66868 ms     |    | <= 291504647\n10/09/23 19:56:27  66868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:27  66870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66968 ms     |    | <= 291504647\n10/09/23 19:56:27  66968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:27  66970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:27  66970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:27  66970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67068 ms     |    | <= 291504647\n10/09/23 19:56:28  67068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:28  67069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67168 ms     |    | <= 291504647\n10/09/23 19:56:28  67168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:28  67170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67268 ms     |    | <= 291504647\n10/09/23 19:56:28  67268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:28  67269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67368 ms     |    | <= 291504647\n10/09/23 19:56:28  67368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:28  67369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67468 ms     |    | <= 291504647\n10/09/23 19:56:28  67468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:28  67470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67568 ms     |    | <= 291504647\n10/09/23 19:56:28  67568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:28  67569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67668 ms     |    | <= 291504647\n10/09/23 19:56:28  67668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:28  67669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67768 ms     |    | <= 291504647\n10/09/23 19:56:28  67768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:28  67770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67868 ms     |    | <= 291504647\n10/09/23 19:56:28  67868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:28  67869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67968 ms     |    | <= 291504647\n10/09/23 19:56:28  67968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:28  67969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:28  67969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:28  67969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68068 ms     |    | <= 291504647\n10/09/23 19:56:29  68068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:29  68069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68168 ms     |    | <= 291504647\n10/09/23 19:56:29  68168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:29  68170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68268 ms     |    | <= 291504647\n10/09/23 19:56:29  68268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:29  68270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68369 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68369 ms     |    | <= 291504647\n10/09/23 19:56:29  68369 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68371 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68371 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:29  68371 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68468 ms     |    | <= 291504647\n10/09/23 19:56:29  68468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:29  68470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68568 ms     |    | <= 291504647\n10/09/23 19:56:29  68568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:29  68570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68668 ms     |    | <= 291504647\n10/09/23 19:56:29  68668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:29  68669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68768 ms     |    | <= 291504647\n10/09/23 19:56:29  68768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:29  68770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68868 ms     |    | <= 291504647\n10/09/23 19:56:29  68868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:29  68870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68968 ms     |    | <= 291504647\n10/09/23 19:56:29  68968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:29  68970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:29  68970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:29  68970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69068 ms     |    | <= 291504647\n10/09/23 19:56:30  69068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:30  69069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69168 ms     |    | <= 291504647\n10/09/23 19:56:30  69168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:30  69169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69268 ms     |    | <= 291504647\n10/09/23 19:56:30  69268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:30  69270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69368 ms     |    | <= 291504647\n10/09/23 19:56:30  69368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:30  69369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69468 ms     |    | <= 291504647\n10/09/23 19:56:30  69468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:30  69469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69570 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69570 ms     |    | <= 291504647\n10/09/23 19:56:30  69570 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69571 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69571 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:30  69571 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69668 ms     |    | <= 291504647\n10/09/23 19:56:30  69668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:30  69669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69768 ms     |    | <= 291504647\n10/09/23 19:56:30  69768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:30  69770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69868 ms     |    | <= 291504647\n10/09/23 19:56:30  69868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:30  69870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69968 ms     |    | <= 291504647\n10/09/23 19:56:30  69968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:30  69969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:30  69969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:30  69969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70068 ms     |    | <= 291504647\n10/09/23 19:56:31  70068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:31  70069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70168 ms     |    | <= 291504647\n10/09/23 19:56:31  70168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:31  70169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70268 ms     |    | <= 291504647\n10/09/23 19:56:31  70268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:31  70269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70369 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70369 ms     |    | <= 291504647\n10/09/23 19:56:31  70369 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70371 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70371 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:31  70371 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70468 ms     |    | <= 291504647\n10/09/23 19:56:31  70468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:31  70469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70568 ms     |    | <= 291504647\n10/09/23 19:56:31  70568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:31  70570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70668 ms     |    | <= 291504647\n10/09/23 19:56:31  70668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:31  70669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70768 ms     |    | <= 291504647\n10/09/23 19:56:31  70768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:31  70770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70868 ms     |    | <= 291504647\n10/09/23 19:56:31  70868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:31  70869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70968 ms     |    | <= 291504647\n10/09/23 19:56:31  70968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:31  70969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:31  70969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:31  70969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71068 ms     |    | <= 291504647\n10/09/23 19:56:32  71068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:32  71069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71168 ms     |    | <= 291504647\n10/09/23 19:56:32  71168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:32  71170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71268 ms     |    | <= 291504647\n10/09/23 19:56:32  71268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:32  71270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71368 ms     |    | <= 291504647\n10/09/23 19:56:32  71368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:32  71370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71468 ms     |    | <= 291504647\n10/09/23 19:56:32  71468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:32  71469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71568 ms     |    | <= 291504647\n10/09/23 19:56:32  71568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:32  71569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71668 ms     |    | <= 291504647\n10/09/23 19:56:32  71668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:32  71669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71768 ms     |    | <= 291504647\n10/09/23 19:56:32  71768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:32  71769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71868 ms     |    | <= 291504647\n10/09/23 19:56:32  71868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:32  71870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71968 ms     |    | <= 291504647\n10/09/23 19:56:32  71968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:32  71969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:32  71970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:32  71970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72068 ms     |    | <= 291504647\n10/09/23 19:56:33  72068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:33  72070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72168 ms     |    | <= 291504647\n10/09/23 19:56:33  72168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:33  72170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72268 ms     |    | <= 291504647\n10/09/23 19:56:33  72268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:33  72270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72368 ms     |    | <= 291504647\n10/09/23 19:56:33  72368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:33  72369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72468 ms     |    | <= 291504647\n10/09/23 19:56:33  72468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:33  72470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72568 ms     |    | <= 291504647\n10/09/23 19:56:33  72568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:33  72570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72668 ms     |    | <= 291504647\n10/09/23 19:56:33  72668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:33  72669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72768 ms     |    | <= 291504647\n10/09/23 19:56:33  72768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:33  72769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72868 ms     |    | <= 291504647\n10/09/23 19:56:33  72868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:33  72870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72968 ms     |    | <= 291504647\n10/09/23 19:56:33  72968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:33  72969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:33  72969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:33  72969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73069 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73069 ms     |    | <= 291504647\n10/09/23 19:56:34  73069 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73071 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73071 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:34  73071 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73168 ms     |    | <= 291504647\n10/09/23 19:56:34  73168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:34  73170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73268 ms     |    | <= 291504647\n10/09/23 19:56:34  73268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:34  73269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73368 ms     |    | <= 291504647\n10/09/23 19:56:34  73368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:34  73369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73468 ms     |    | <= 291504647\n10/09/23 19:56:34  73468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:34  73470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73568 ms     |    | <= 291504647\n10/09/23 19:56:34  73568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:34  73570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73668 ms     |    | <= 291504647\n10/09/23 19:56:34  73668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:34  73669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73768 ms     |    | <= 291504647\n10/09/23 19:56:34  73768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:34  73770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73868 ms     |    | <= 291504647\n10/09/23 19:56:34  73868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:34  73869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73968 ms     |    | <= 291504647\n10/09/23 19:56:34  73968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:34  73970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:34  73970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:34  73970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74068 ms     |    | <= 291504647\n10/09/23 19:56:35  74068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:35  74069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74168 ms     |    | <= 291504647\n10/09/23 19:56:35  74168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:35  74170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74268 ms     |    | <= 291504647\n10/09/23 19:56:35  74268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:35  74269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74368 ms     |    | <= 291504647\n10/09/23 19:56:35  74368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:35  74369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74468 ms     |    | <= 291504647\n10/09/23 19:56:35  74468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:35  74469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74568 ms     |    | <= 291504647\n10/09/23 19:56:35  74568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:35  74569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74668 ms     |    | <= 291504647\n10/09/23 19:56:35  74668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:35  74670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74768 ms     |    | <= 291504647\n10/09/23 19:56:35  74768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:35  74769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74868 ms     |    | <= 291504647\n10/09/23 19:56:35  74868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:35  74869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74968 ms     |    | <= 291504647\n10/09/23 19:56:35  74968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:35  74969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:35  74969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:35  74969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75068 ms     |    | <= 291504647\n10/09/23 19:56:36  75068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:36  75070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75168 ms     |    | <= 291504647\n10/09/23 19:56:36  75168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:36  75169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75268 ms     |    | <= 291504647\n10/09/23 19:56:36  75268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:36  75269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75368 ms     |    | <= 291504647\n10/09/23 19:56:36  75368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:36  75369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75468 ms     |    | <= 291504647\n10/09/23 19:56:36  75468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:36  75469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75568 ms     |    | <= 291504647\n10/09/23 19:56:36  75568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:36  75569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75668 ms     |    | <= 291504647\n10/09/23 19:56:36  75668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:36  75669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75768 ms     |    | <= 291504647\n10/09/23 19:56:36  75768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:36  75769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75868 ms     |    | <= 291504647\n10/09/23 19:56:36  75868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:36  75870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75968 ms     |    | <= 291504647\n10/09/23 19:56:36  75968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:36  75969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:36  75969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:36  75969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76068 ms     |    | <= 291504647\n10/09/23 19:56:37  76068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:37  76069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76168 ms     |    | <= 291504647\n10/09/23 19:56:37  76168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:37  76170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76268 ms     |    | <= 291504647\n10/09/23 19:56:37  76268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:37  76269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76369 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76369 ms     |    | <= 291504647\n10/09/23 19:56:37  76369 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:37  76370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76468 ms     |    | <= 291504647\n10/09/23 19:56:37  76468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:37  76469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76569 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76569 ms     |    | <= 291504647\n10/09/23 19:56:37  76569 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76571 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76571 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:37  76571 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76668 ms     |    | <= 291504647\n10/09/23 19:56:37  76668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:37  76670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76768 ms     |    | <= 291504647\n10/09/23 19:56:37  76768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:37  76770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76868 ms     |    | <= 291504647\n10/09/23 19:56:37  76868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:37  76869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76968 ms     |    | <= 291504647\n10/09/23 19:56:37  76968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:37  76969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:37  76969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:37  76969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77068 ms     |    | <= 291504647\n10/09/23 19:56:38  77068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:38  77070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77168 ms     |    | <= 291504647\n10/09/23 19:56:38  77168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:38  77170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77268 ms     |    | <= 291504647\n10/09/23 19:56:38  77268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:38  77269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77368 ms     |    | <= 291504647\n10/09/23 19:56:38  77368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:38  77369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77468 ms     |    | <= 291504647\n10/09/23 19:56:38  77468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:38  77469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77568 ms     |    | <= 291504647\n10/09/23 19:56:38  77568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:38  77570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77668 ms     |    | <= 291504647\n10/09/23 19:56:38  77668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:38  77669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77768 ms     |    | <= 291504647\n10/09/23 19:56:38  77768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:38  77770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77868 ms     |    | <= 291504647\n10/09/23 19:56:38  77868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:38  77870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77968 ms     |    | <= 291504647\n10/09/23 19:56:38  77968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:38  77969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:38  77969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:38  77970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78068 ms     |    | <= 291504647\n10/09/23 19:56:39  78068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:39  78069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78168 ms     |    | <= 291504647\n10/09/23 19:56:39  78168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:39  78169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78268 ms     |    | <= 291504647\n10/09/23 19:56:39  78268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:39  78270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78368 ms     |    | <= 291504647\n10/09/23 19:56:39  78368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:39  78369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78468 ms     |    | <= 291504647\n10/09/23 19:56:39  78468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:39  78469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78569 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78569 ms     |    | <= 291504647\n10/09/23 19:56:39  78569 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78571 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78571 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:39  78571 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78668 ms     |    | <= 291504647\n10/09/23 19:56:39  78668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:39  78669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78768 ms     |    | <= 291504647\n10/09/23 19:56:39  78768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:39  78769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78868 ms     |    | <= 291504647\n10/09/23 19:56:39  78868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:39  78870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78968 ms     |    | <= 291504647\n10/09/23 19:56:39  78968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:39  78969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:39  78969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:39  78969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79068 ms     |    | <= 291504647\n10/09/23 19:56:40  79068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:40  79069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79168 ms     |    | <= 291504647\n10/09/23 19:56:40  79168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:40  79170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79268 ms     |    | <= 291504647\n10/09/23 19:56:40  79268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:40  79270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79368 ms     |    | <= 291504647\n10/09/23 19:56:40  79368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:40  79370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79468 ms     |    | <= 291504647\n10/09/23 19:56:40  79468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:40  79469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79568 ms     |    | <= 291504647\n10/09/23 19:56:40  79568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:40  79569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79668 ms     |    | <= 291504647\n10/09/23 19:56:40  79668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:40  79669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79768 ms     |    | <= 291504647\n10/09/23 19:56:40  79768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:40  79769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79869 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79869 ms     |    | <= 291504647\n10/09/23 19:56:40  79869 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79871 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79871 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:40  79871 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79968 ms     |    | <= 291504647\n10/09/23 19:56:40  79968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:40  79969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:40  79969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:40  79969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80068 ms     |    | <= 291504647\n10/09/23 19:56:41  80068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:41  80069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80168 ms     |    | <= 291504647\n10/09/23 19:56:41  80168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:41  80169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80268 ms     |    | <= 291504647\n10/09/23 19:56:41  80268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:41  80270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80368 ms     |    | <= 291504647\n10/09/23 19:56:41  80368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:41  80370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80468 ms     |    | <= 291504647\n10/09/23 19:56:41  80468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:41  80470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80568 ms     |    | <= 291504647\n10/09/23 19:56:41  80568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:41  80570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80668 ms     |    | <= 291504647\n10/09/23 19:56:41  80668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:41  80669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80768 ms     |    | <= 291504647\n10/09/23 19:56:41  80768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:41  80769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80868 ms     |    | <= 291504647\n10/09/23 19:56:41  80868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:41  80869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80968 ms     |    | <= 291504647\n10/09/23 19:56:41  80968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:41  80970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:41  80970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:41  80970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81068 ms     |    | <= 291504647\n10/09/23 19:56:42  81068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:42  81069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81168 ms     |    | <= 291504647\n10/09/23 19:56:42  81168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:42  81169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81268 ms     |    | <= 291504647\n10/09/23 19:56:42  81268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:42  81269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81368 ms     |    | <= 291504647\n10/09/23 19:56:42  81368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:42  81369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81468 ms     |    | <= 291504647\n10/09/23 19:56:42  81468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:42  81470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81569 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81569 ms     |    | <= 291504647\n10/09/23 19:56:42  81569 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:42  81570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81668 ms     |    | <= 291504647\n10/09/23 19:56:42  81668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:42  81669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81769 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81769 ms     |    | <= 291504647\n10/09/23 19:56:42  81769 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81771 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81771 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:42  81771 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81868 ms     |    | <= 291504647\n10/09/23 19:56:42  81868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:42  81869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81970 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81970 ms     |    | <= 291504647\n10/09/23 19:56:42  81970 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:42  81971 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:42  81971 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:42  81971 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82068 ms     |    | <= 291504647\n10/09/23 19:56:43  82068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:43  82069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82168 ms     |    | <= 291504647\n10/09/23 19:56:43  82168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:43  82170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82269 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82269 ms     |    | <= 291504647\n10/09/23 19:56:43  82269 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:43  82270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82368 ms     |    | <= 291504647\n10/09/23 19:56:43  82368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:43  82370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82468 ms     |    | <= 291504647\n10/09/23 19:56:43  82468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:43  82469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82568 ms     |    | <= 291504647\n10/09/23 19:56:43  82568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:43  82570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82668 ms     |    | <= 291504647\n10/09/23 19:56:43  82668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:43  82670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82770 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82770 ms     |    | <= 291504647\n10/09/23 19:56:43  82770 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82771 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82771 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:43  82771 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82868 ms     |    | <= 291504647\n10/09/23 19:56:43  82868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:43  82870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82969 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82969 ms     |    | <= 291504647\n10/09/23 19:56:43  82969 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:43  82971 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:43  82971 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:43  82971 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83068 ms     |    | <= 291504647\n10/09/23 19:56:44  83068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:44  83070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83168 ms     |    | <= 291504647\n10/09/23 19:56:44  83168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:44  83169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83268 ms     |    | <= 291504647\n10/09/23 19:56:44  83268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:44  83269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83368 ms     |    | <= 291504647\n10/09/23 19:56:44  83368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:44  83369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83469 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83469 ms     |    | <= 291504647\n10/09/23 19:56:44  83469 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:44  83470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83568 ms     |    | <= 291504647\n10/09/23 19:56:44  83568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:44  83569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83668 ms     |    | <= 291504647\n10/09/23 19:56:44  83668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:44  83669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83768 ms     |    | <= 291504647\n10/09/23 19:56:44  83768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:44  83769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83868 ms     |    | <= 291504647\n10/09/23 19:56:44  83868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:44  83869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83968 ms     |    | <= 291504647\n10/09/23 19:56:44  83968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:44  83969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:44  83969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:44  83969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84069 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84069 ms     |    | <= 291504647\n10/09/23 19:56:45  84069 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:45  84070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84168 ms     |    | <= 291504647\n10/09/23 19:56:45  84168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:45  84169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84268 ms     |    | <= 291504647\n10/09/23 19:56:45  84268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:45  84269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84369 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84369 ms     |    | <= 291504647\n10/09/23 19:56:45  84369 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84371 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84371 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:45  84371 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84468 ms     |    | <= 291504647\n10/09/23 19:56:45  84468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:45  84470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84569 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84569 ms     |    | <= 291504647\n10/09/23 19:56:45  84569 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84571 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84571 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:45  84571 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84668 ms     |    | <= 291504647\n10/09/23 19:56:45  84668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:45  84670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84768 ms     |    | <= 291504647\n10/09/23 19:56:45  84768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:45  84769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84869 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84869 ms     |    | <= 291504647\n10/09/23 19:56:45  84869 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84871 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84871 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:45  84871 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84968 ms     |    | <= 291504647\n10/09/23 19:56:45  84968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:45  84969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:45  84969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:45  84969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85068 ms     |    | <= 291504647\n10/09/23 19:56:46  85068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:46  85070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85168 ms     |    | <= 291504647\n10/09/23 19:56:46  85168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:46  85170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85268 ms     |    | <= 291504647\n10/09/23 19:56:46  85268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:46  85269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85368 ms     |    | <= 291504647\n10/09/23 19:56:46  85368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:46  85369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85468 ms     |    | <= 291504647\n10/09/23 19:56:46  85468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:46  85469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85568 ms     |    | <= 291504647\n10/09/23 19:56:46  85568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:46  85569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85668 ms     |    | <= 291504647\n10/09/23 19:56:46  85668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:46  85669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85768 ms     |    | <= 291504647\n10/09/23 19:56:46  85768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:46  85769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85868 ms     |    | <= 291504647\n10/09/23 19:56:46  85868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:46  85869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85968 ms     |    | <= 291504647\n10/09/23 19:56:46  85968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:46  85970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:46  85970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:46  85970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86068 ms     |    | <= 291504647\n10/09/23 19:56:47  86068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:47  86069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86168 ms     |    | <= 291504647\n10/09/23 19:56:47  86168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:47  86169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86268 ms     |    | <= 291504647\n10/09/23 19:56:47  86268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:47  86269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86368 ms     |    | <= 291504647\n10/09/23 19:56:47  86368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:47  86369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86468 ms     |    | <= 291504647\n10/09/23 19:56:47  86468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:47  86470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86568 ms     |    | <= 291504647\n10/09/23 19:56:47  86568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:47  86569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86668 ms     |    | <= 291504647\n10/09/23 19:56:47  86668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:47  86669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86768 ms     |    | <= 291504647\n10/09/23 19:56:47  86768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:47  86769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86868 ms     |    | <= 291504647\n10/09/23 19:56:47  86868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:47  86869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86968 ms     |    | <= 291504647\n10/09/23 19:56:47  86968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:47  86970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:47  86970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:47  86970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87068 ms     |    | <= 291504647\n10/09/23 19:56:48  87068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:48  87069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87168 ms     |    | <= 291504647\n10/09/23 19:56:48  87168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:48  87169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87268 ms     |    | <= 291504647\n10/09/23 19:56:48  87268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:48  87269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87368 ms     |    | <= 291504647\n10/09/23 19:56:48  87368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:48  87369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87468 ms     |    | <= 291504647\n10/09/23 19:56:48  87468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:48  87470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87568 ms     |    | <= 291504647\n10/09/23 19:56:48  87568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:48  87569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87668 ms     |    | <= 291504647\n10/09/23 19:56:48  87668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:48  87670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87768 ms     |    | <= 291504647\n10/09/23 19:56:48  87768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:48  87770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87868 ms     |    | <= 291504647\n10/09/23 19:56:48  87868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:48  87870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87968 ms     |    | <= 291504647\n10/09/23 19:56:48  87968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:48  87969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:48  87969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:48  87969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88068 ms     |    | <= 291504647\n10/09/23 19:56:49  88068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:49  88069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88168 ms     |    | <= 291504647\n10/09/23 19:56:49  88168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:49  88170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88268 ms     |    | <= 291504647\n10/09/23 19:56:49  88268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:49  88269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88368 ms     |    | <= 291504647\n10/09/23 19:56:49  88368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:49  88369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88468 ms     |    | <= 291504647\n10/09/23 19:56:49  88468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:49  88470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88568 ms     |    | <= 291504647\n10/09/23 19:56:49  88568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:49  88569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88669 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88669 ms     |    | <= 291504647\n10/09/23 19:56:49  88669 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:49  88670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88768 ms     |    | <= 291504647\n10/09/23 19:56:49  88768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:49  88769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88868 ms     |    | <= 291504647\n10/09/23 19:56:49  88868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:49  88869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88968 ms     |    | <= 291504647\n10/09/23 19:56:49  88968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:49  88969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:49  88969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:49  88970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89068 ms     |    | <= 291504647\n10/09/23 19:56:50  89068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:50  89070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89168 ms     |    | <= 291504647\n10/09/23 19:56:50  89168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:50  89169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89268 ms     |    | <= 291504647\n10/09/23 19:56:50  89268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:50  89269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89368 ms     |    | <= 291504647\n10/09/23 19:56:50  89368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:50  89370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89468 ms     |    | <= 291504647\n10/09/23 19:56:50  89468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:50  89469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89568 ms     |    | <= 291504647\n10/09/23 19:56:50  89568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:50  89569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89668 ms     |    | <= 291504647\n10/09/23 19:56:50  89668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:50  89670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89768 ms     |    | <= 291504647\n10/09/23 19:56:50  89768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:50  89770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89869 ms     |    | <= 291504647\n10/09/23 19:56:50  89869 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:50  89870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89968 ms     |    | <= 291504647\n10/09/23 19:56:50  89968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:50  89969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:50  89969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:50  89970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90068 ms     |    | <= 291504647\n10/09/23 19:56:51  90068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:51  90070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90168 ms     |    | <= 291504647\n10/09/23 19:56:51  90168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:51  90169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90268 ms     |    | <= 291504647\n10/09/23 19:56:51  90268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:51  90270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90368 ms     |    | <= 291504647\n10/09/23 19:56:51  90368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:51  90369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90468 ms     |    | <= 291504647\n10/09/23 19:56:51  90468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:51  90469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90568 ms     |    | <= 291504647\n10/09/23 19:56:51  90568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:51  90569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90668 ms     |    | <= 291504647\n10/09/23 19:56:51  90668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:51  90669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90768 ms     |    | <= 291504647\n10/09/23 19:56:51  90768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:51  90769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90868 ms     |    | <= 291504647\n10/09/23 19:56:51  90868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:51  90870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90968 ms     |    | <= 291504647\n10/09/23 19:56:51  90968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:51  90969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:51  90969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:51  90969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91068 ms     |    | <= 291504647\n10/09/23 19:56:52  91068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:52  91069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91168 ms     |    | <= 291504647\n10/09/23 19:56:52  91168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:52  91170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91268 ms     |    | <= 291504647\n10/09/23 19:56:52  91268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:52  91269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91368 ms     |    | <= 291504647\n10/09/23 19:56:52  91368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:52  91369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91468 ms     |    | <= 291504647\n10/09/23 19:56:52  91468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:52  91469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91568 ms     |    | <= 291504647\n10/09/23 19:56:52  91568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:52  91569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91668 ms     |    | <= 291504647\n10/09/23 19:56:52  91668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:52  91669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91768 ms     |    | <= 291504647\n10/09/23 19:56:52  91768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:52  91769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91868 ms     |    | <= 291504647\n10/09/23 19:56:52  91868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:52  91870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91968 ms     |    | <= 291504647\n10/09/23 19:56:52  91968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:52  91969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:52  91969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:52  91969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92068 ms     |    | <= 291504647\n10/09/23 19:56:53  92068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:53  92070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92168 ms     |    | <= 291504647\n10/09/23 19:56:53  92168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:53  92170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92268 ms     |    | <= 291504647\n10/09/23 19:56:53  92268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:53  92269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92368 ms     |    | <= 291504647\n10/09/23 19:56:53  92368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:53  92370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92468 ms     |    | <= 291504647\n10/09/23 19:56:53  92468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:53  92469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92568 ms     |    | <= 291504647\n10/09/23 19:56:53  92568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:53  92569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92668 ms     |    | <= 291504647\n10/09/23 19:56:53  92668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:53  92669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92768 ms     |    | <= 291504647\n10/09/23 19:56:53  92768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:53  92769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92868 ms     |    | <= 291504647\n10/09/23 19:56:53  92868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:53  92870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92968 ms     |    | <= 291504647\n10/09/23 19:56:53  92968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:53  92969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:53  92969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:53  92969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93068 ms     |    | <= 291504647\n10/09/23 19:56:54  93068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:54  93070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93168 ms     |    | <= 291504647\n10/09/23 19:56:54  93168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:54  93170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93268 ms     |    | <= 291504647\n10/09/23 19:56:54  93268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:54  93269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93368 ms     |    | <= 291504647\n10/09/23 19:56:54  93368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:54  93369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93468 ms     |    | <= 291504647\n10/09/23 19:56:54  93468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:54  93469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93568 ms     |    | <= 291504647\n10/09/23 19:56:54  93568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:54  93569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93668 ms     |    | <= 291504647\n10/09/23 19:56:54  93668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:54  93669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93768 ms     |    | <= 291504647\n10/09/23 19:56:54  93768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:54  93769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93868 ms     |    | <= 291504647\n10/09/23 19:56:54  93868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:54  93870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93968 ms     |    | <= 291504647\n10/09/23 19:56:54  93968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:54  93969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:54  93969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:54  93969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94068 ms     |    | <= 291504647\n10/09/23 19:56:55  94068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:55  94069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94169 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94169 ms     |    | <= 291504647\n10/09/23 19:56:55  94169 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:55  94170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94268 ms     |    | <= 291504647\n10/09/23 19:56:55  94268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:55  94270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94368 ms     |    | <= 291504647\n10/09/23 19:56:55  94368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:55  94370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94468 ms     |    | <= 291504647\n10/09/23 19:56:55  94468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:55  94469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94568 ms     |    | <= 291504647\n10/09/23 19:56:55  94568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:55  94569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94668 ms     |    | <= 291504647\n10/09/23 19:56:55  94668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:55  94670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94768 ms     |    | <= 291504647\n10/09/23 19:56:55  94768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:55  94769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94868 ms     |    | <= 291504647\n10/09/23 19:56:55  94868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:55  94870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94968 ms     |    | <= 291504647\n10/09/23 19:56:55  94968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:55  94969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:55  94969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:55  94969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95068 ms     |    | <= 291504647\n10/09/23 19:56:56  95068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:56  95069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95168 ms     |    | <= 291504647\n10/09/23 19:56:56  95168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:56  95170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95268 ms     |    | <= 291504647\n10/09/23 19:56:56  95268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:56  95269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95368 ms     |    | <= 291504647\n10/09/23 19:56:56  95368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:56  95369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95468 ms     |    | <= 291504647\n10/09/23 19:56:56  95468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:56  95469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95568 ms     |    | <= 291504647\n10/09/23 19:56:56  95568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:56  95569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95668 ms     |    | <= 291504647\n10/09/23 19:56:56  95668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:56  95669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95768 ms     |    | <= 291504647\n10/09/23 19:56:56  95768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:56  95769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95868 ms     |    | <= 291504647\n10/09/23 19:56:56  95868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:56  95869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95968 ms     |    | <= 291504647\n10/09/23 19:56:56  95968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:56  95969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:56  95969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:56  95969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96068 ms     |    | <= 291504647\n10/09/23 19:56:57  96068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:57  96069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96168 ms     |    | <= 291504647\n10/09/23 19:56:57  96168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:57  96169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96268 ms     |    | <= 291504647\n10/09/23 19:56:57  96268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:57  96269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96369 ms     |    | <= 291504647\n10/09/23 19:56:57  96369 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:57  96370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96468 ms     |    | <= 291504647\n10/09/23 19:56:57  96468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:57  96469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96568 ms     |    | <= 291504647\n10/09/23 19:56:57  96568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:57  96570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96668 ms     |    | <= 291504647\n10/09/23 19:56:57  96668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:57  96670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96768 ms     |    | <= 291504647\n10/09/23 19:56:57  96768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:57  96769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96868 ms     |    | <= 291504647\n10/09/23 19:56:57  96868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:57  96869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96968 ms     |    | <= 291504647\n10/09/23 19:56:57  96968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:57  96969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:57  96969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:57  96969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97069 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97069 ms     |    | <= 291504647\n10/09/23 19:56:58  97069 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:58  97070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97168 ms     |    | <= 291504647\n10/09/23 19:56:58  97168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:58  97170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97268 ms     |    | <= 291504647\n10/09/23 19:56:58  97268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:58  97269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97368 ms     |    | <= 291504647\n10/09/23 19:56:58  97368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:58  97370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97468 ms     |    | <= 291504647\n10/09/23 19:56:58  97468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:58  97469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97568 ms     |    | <= 291504647\n10/09/23 19:56:58  97568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:58  97569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97668 ms     |    | <= 291504647\n10/09/23 19:56:58  97668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:58  97670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97768 ms     |    | <= 291504647\n10/09/23 19:56:58  97768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:58  97770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97868 ms     |    | <= 291504647\n10/09/23 19:56:58  97868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:58  97869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97968 ms     |    | <= 291504647\n10/09/23 19:56:58  97968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:58  97969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:58  97969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:58  97969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98068 ms     |    | <= 291504647\n10/09/23 19:56:59  98068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:59  98069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98168 ms     |    | <= 291504647\n10/09/23 19:56:59  98168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:59  98169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98268 ms     |    | <= 291504647\n10/09/23 19:56:59  98268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:59  98270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98368 ms     |    | <= 291504647\n10/09/23 19:56:59  98368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:59  98370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98468 ms     |    | <= 291504647\n10/09/23 19:56:59  98468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:59  98469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98568 ms     |    | <= 291504647\n10/09/23 19:56:59  98568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:59  98569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98668 ms     |    | <= 291504647\n10/09/23 19:56:59  98668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:59  98669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98768 ms     |    | <= 291504647\n10/09/23 19:56:59  98768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:59  98769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98868 ms     |    | <= 291504647\n10/09/23 19:56:59  98868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:59  98869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98968 ms     |    | <= 291504647\n10/09/23 19:56:59  98968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:56:59  98969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:56:59  98969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:56:59  98969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99068 ms     |    | <= 291504647\n10/09/23 19:57:00  99068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:00  99069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99168 ms     |    | <= 291504647\n10/09/23 19:57:00  99168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:00  99169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99268 ms     |    | <= 291504647\n10/09/23 19:57:00  99268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:00  99269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99368 ms     |    | <= 291504647\n10/09/23 19:57:00  99368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:00  99369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99468 ms     |    | <= 291504647\n10/09/23 19:57:00  99468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:00  99469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99568 ms     |    | <= 291504647\n10/09/23 19:57:00  99568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:00  99569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99668 ms     |    | <= 291504647\n10/09/23 19:57:00  99668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:00  99669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99768 ms     |    | <= 291504647\n10/09/23 19:57:00  99768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:00  99769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99868 ms     |    | <= 291504647\n10/09/23 19:57:00  99868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:00  99869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99968 ms     |    | <= 291504647\n10/09/23 19:57:00  99968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:00  99969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:00  99969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:00  99969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100068 ms     |    | <= 291504647\n10/09/23 19:57:01 100068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:01 100069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100168 ms     |    | <= 291504647\n10/09/23 19:57:01 100168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:01 100169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100268 ms     |    | <= 291504647\n10/09/23 19:57:01 100268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:01 100270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100368 ms     |    | <= 291504647\n10/09/23 19:57:01 100368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:01 100370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100468 ms     |    | <= 291504647\n10/09/23 19:57:01 100468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:01 100469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100568 ms     |    | <= 291504647\n10/09/23 19:57:01 100568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:01 100569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100668 ms     |    | <= 291504647\n10/09/23 19:57:01 100668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:01 100669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100768 ms     |    | <= 291504647\n10/09/23 19:57:01 100768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:01 100769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100868 ms     |    | <= 291504647\n10/09/23 19:57:01 100868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:01 100869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100968 ms     |    | <= 291504647\n10/09/23 19:57:01 100968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:01 100970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:01 100970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:01 100970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101068 ms     |    | <= 291504647\n10/09/23 19:57:02 101068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:02 101070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101168 ms     |    | <= 291504647\n10/09/23 19:57:02 101168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:02 101170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101268 ms     |    | <= 291504647\n10/09/23 19:57:02 101268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:02 101269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101368 ms     |    | <= 291504647\n10/09/23 19:57:02 101368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:02 101370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101468 ms     |    | <= 291504647\n10/09/23 19:57:02 101468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:02 101470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101568 ms     |    | <= 291504647\n10/09/23 19:57:02 101568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:02 101569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101668 ms     |    | <= 291504647\n10/09/23 19:57:02 101668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:02 101669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101768 ms     |    | <= 291504647\n10/09/23 19:57:02 101768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:02 101770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101868 ms     |    | <= 291504647\n10/09/23 19:57:02 101868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:02 101869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101967 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101968 ms     |    | <= 291504647\n10/09/23 19:57:02 101968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:02 101969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:02 101969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:02 101969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102068 ms     |    | <= 291504647\n10/09/23 19:57:03 102068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:03 102069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102168 ms     |    | <= 291504647\n10/09/23 19:57:03 102168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:03 102169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102268 ms     |    | <= 291504647\n10/09/23 19:57:03 102268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:03 102269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102368 ms     |    | <= 291504647\n10/09/23 19:57:03 102368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:03 102369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102468 ms     |    | <= 291504647\n10/09/23 19:57:03 102468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:03 102469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102569 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102569 ms     |    | <= 291504647\n10/09/23 19:57:03 102569 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102571 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102572 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:03 102572 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102668 ms     |    | <= 291504647\n10/09/23 19:57:03 102668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:03 102669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102768 ms     |    | <= 291504647\n10/09/23 19:57:03 102768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:03 102769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102868 ms     |    | <= 291504647\n10/09/23 19:57:03 102868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:03 102870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102968 ms     |    | <= 291504647\n10/09/23 19:57:03 102968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:03 102970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:03 102970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:03 102970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103068 ms     |    | <= 291504647\n10/09/23 19:57:04 103068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:04 103069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103168 ms     |    | <= 291504647\n10/09/23 19:57:04 103168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:04 103169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103268 ms     |    | <= 291504647\n10/09/23 19:57:04 103268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:04 103269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103368 ms     |    | <= 291504647\n10/09/23 19:57:04 103368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:04 103369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103468 ms     |    | <= 291504647\n10/09/23 19:57:04 103468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:04 103469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103568 ms     |    | <= 291504647\n10/09/23 19:57:04 103568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:04 103569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103668 ms     |    | <= 291504647\n10/09/23 19:57:04 103668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:04 103669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103768 ms     |    | <= 291504647\n10/09/23 19:57:04 103768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:04 103769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103868 ms     |    | <= 291504647\n10/09/23 19:57:04 103868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:04 103869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103969 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103969 ms     |    | <= 291504647\n10/09/23 19:57:04 103969 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:04 103971 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:04 103971 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:04 103971 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104068 ms     |    | <= 291504647\n10/09/23 19:57:05 104068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:05 104069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104168 ms     |    | <= 291504647\n10/09/23 19:57:05 104168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:05 104169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104268 ms     |    | <= 291504647\n10/09/23 19:57:05 104268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:05 104269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104369 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104369 ms     |    | <= 291504647\n10/09/23 19:57:05 104369 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:05 104370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104468 ms     |    | <= 291504647\n10/09/23 19:57:05 104468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:05 104469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104568 ms     |    | <= 291504647\n10/09/23 19:57:05 104568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:05 104569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104668 ms     |    | <= 291504647\n10/09/23 19:57:05 104668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:05 104670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104768 ms     |    | <= 291504647\n10/09/23 19:57:05 104768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:05 104770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104868 ms     |    | <= 291504647\n10/09/23 19:57:05 104868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:05 104869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104968 ms     |    | <= 291504647\n10/09/23 19:57:05 104968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:05 104969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:05 104969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:05 104969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105068 ms     |    | <= 291504647\n10/09/23 19:57:06 105068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:06 105069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105168 ms     |    | <= 291504647\n10/09/23 19:57:06 105168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:06 105170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105268 ms     |    | <= 291504647\n10/09/23 19:57:06 105268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:06 105269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105368 ms     |    | <= 291504647\n10/09/23 19:57:06 105368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:06 105369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105468 ms     |    | <= 291504647\n10/09/23 19:57:06 105468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:06 105470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105569 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105569 ms     |    | <= 291504647\n10/09/23 19:57:06 105569 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105571 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105571 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:06 105571 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105668 ms     |    | <= 291504647\n10/09/23 19:57:06 105668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:06 105670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105768 ms     |    | <= 291504647\n10/09/23 19:57:06 105768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:06 105769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105869 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105869 ms     |    | <= 291504647\n10/09/23 19:57:06 105869 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105871 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105871 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:06 105871 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105968 ms     |    | <= 291504647\n10/09/23 19:57:06 105968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:06 105969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:06 105969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:06 105969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106068 ms     |    | <= 291504647\n10/09/23 19:57:07 106068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:07 106069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106168 ms     |    | <= 291504647\n10/09/23 19:57:07 106168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:07 106169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106269 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106269 ms     |    | <= 291504647\n10/09/23 19:57:07 106269 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106271 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106271 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:07 106271 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106368 ms     |    | <= 291504647\n10/09/23 19:57:07 106368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:07 106369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106468 ms     |    | <= 291504647\n10/09/23 19:57:07 106468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:07 106469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106568 ms     |    | <= 291504647\n10/09/23 19:57:07 106568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:07 106570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106668 ms     |    | <= 291504647\n10/09/23 19:57:07 106668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:07 106670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106768 ms     |    | <= 291504647\n10/09/23 19:57:07 106768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:07 106769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106868 ms     |    | <= 291504647\n10/09/23 19:57:07 106868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:07 106870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106968 ms     |    | <= 291504647\n10/09/23 19:57:07 106968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:07 106969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:07 106970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:07 106970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107069 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107069 ms     |    | <= 291504647\n10/09/23 19:57:08 107069 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107071 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107071 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:08 107071 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107168 ms     |    | <= 291504647\n10/09/23 19:57:08 107168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:08 107169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107268 ms     |    | <= 291504647\n10/09/23 19:57:08 107268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:08 107269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107368 ms     |    | <= 291504647\n10/09/23 19:57:08 107368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:08 107369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107468 ms     |    | <= 291504647\n10/09/23 19:57:08 107468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:08 107470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107568 ms     |    | <= 291504647\n10/09/23 19:57:08 107568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:08 107570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107668 ms     |    | <= 291504647\n10/09/23 19:57:08 107668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:08 107670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107769 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107769 ms     |    | <= 291504647\n10/09/23 19:57:08 107769 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107771 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107772 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:08 107772 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107868 ms     |    | <= 291504647\n10/09/23 19:57:08 107868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:08 107869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107968 ms     |    | <= 291504647\n10/09/23 19:57:08 107968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:08 107969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:08 107969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:08 107969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108068 ms     |    | <= 291504647\n10/09/23 19:57:09 108068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:09 108069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108168 ms     |    | <= 291504647\n10/09/23 19:57:09 108168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:09 108169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108268 ms     |    | <= 291504647\n10/09/23 19:57:09 108268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:09 108269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108368 ms     |    | <= 291504647\n10/09/23 19:57:09 108368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:09 108369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108468 ms     |    | <= 291504647\n10/09/23 19:57:09 108468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:09 108469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108568 ms     |    | <= 291504647\n10/09/23 19:57:09 108568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:09 108569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108668 ms     |    | <= 291504647\n10/09/23 19:57:09 108668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:09 108669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108768 ms     |    | <= 291504647\n10/09/23 19:57:09 108768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:09 108769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108868 ms     |    | <= 291504647\n10/09/23 19:57:09 108868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:09 108870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108969 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108969 ms     |    | <= 291504647\n10/09/23 19:57:09 108969 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:09 108970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:09 108970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:09 108970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109068 ms     |    | <= 291504647\n10/09/23 19:57:10 109068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:10 109070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109168 ms     |    | <= 291504647\n10/09/23 19:57:10 109168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:10 109169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109268 ms     |    | <= 291504647\n10/09/23 19:57:10 109268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:10 109269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109368 ms     |    | <= 291504647\n10/09/23 19:57:10 109368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:10 109370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109468 ms     |    | <= 291504647\n10/09/23 19:57:10 109468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:10 109470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109568 ms     |    | <= 291504647\n10/09/23 19:57:10 109568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:10 109569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109668 ms     |    | <= 291504647\n10/09/23 19:57:10 109668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:10 109669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109768 ms     |    | <= 291504647\n10/09/23 19:57:10 109768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109771 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109771 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:10 109771 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109869 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109869 ms     |    | <= 291504647\n10/09/23 19:57:10 109869 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109871 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109871 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:10 109871 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109968 ms     |    | <= 291504647\n10/09/23 19:57:10 109968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:10 109969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:10 109969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:10 109969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110069 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110069 ms     |    | <= 291504647\n10/09/23 19:57:11 110069 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:11 110070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110168 ms     |    | <= 291504647\n10/09/23 19:57:11 110168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110170 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110170 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:11 110170 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110268 ms     |    | <= 291504647\n10/09/23 19:57:11 110268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:11 110269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110368 ms     |    | <= 291504647\n10/09/23 19:57:11 110368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:11 110369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110468 ms     |    | <= 291504647\n10/09/23 19:57:11 110468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:11 110470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110568 ms     |    | <= 291504647\n10/09/23 19:57:11 110568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:11 110569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110668 ms     |    | <= 291504647\n10/09/23 19:57:11 110668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:11 110669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110768 ms     |    | <= 291504647\n10/09/23 19:57:11 110768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:11 110769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110868 ms     |    | <= 291504647\n10/09/23 19:57:11 110868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:11 110870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110968 ms     |    | <= 291504647\n10/09/23 19:57:11 110968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:11 110970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:11 110970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:11 110970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111068 ms     |    | <= 291504647\n10/09/23 19:57:12 111068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:12 111070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111168 ms     |    | <= 291504647\n10/09/23 19:57:12 111168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:12 111169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111269 ms     |    | <= 291504647\n10/09/23 19:57:12 111269 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111271 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111271 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:12 111271 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111368 ms     |    | <= 291504647\n10/09/23 19:57:12 111368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:12 111369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111469 ms     |    | <= 291504647\n10/09/23 19:57:12 111469 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:12 111470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111568 ms     |    | <= 291504647\n10/09/23 19:57:12 111568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:12 111569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111670 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111670 ms     |    | <= 291504647\n10/09/23 19:57:12 111670 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111671 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111671 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:12 111671 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111768 ms     |    | <= 291504647\n10/09/23 19:57:12 111768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:12 111769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111868 ms     |    | <= 291504647\n10/09/23 19:57:12 111868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:12 111870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111968 ms     |    | <= 291504647\n10/09/23 19:57:12 111968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:12 111970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:12 111970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:12 111970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112068 ms     |    | <= 291504647\n10/09/23 19:57:13 112068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:13 112069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112169 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112169 ms     |    | <= 291504647\n10/09/23 19:57:13 112169 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112171 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112171 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:13 112171 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112269 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112269 ms     |    | <= 291504647\n10/09/23 19:57:13 112269 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112270 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:13 112271 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112368 ms     |    | <= 291504647\n10/09/23 19:57:13 112368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:13 112369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112469 ms     |    | <= 291504647\n10/09/23 19:57:13 112469 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:13 112470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112568 ms     |    | <= 291504647\n10/09/23 19:57:13 112568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:13 112570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112668 ms     |    | <= 291504647\n10/09/23 19:57:13 112668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:13 112669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112769 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112769 ms     |    | <= 291504647\n10/09/23 19:57:13 112769 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:13 112770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112869 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112869 ms     |    | <= 291504647\n10/09/23 19:57:13 112869 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:13 112870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112968 ms     |    | <= 291504647\n10/09/23 19:57:13 112968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:13 112969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:13 112969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:13 112969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113068 ms     |    | <= 291504647\n10/09/23 19:57:14 113068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:14 113069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113168 ms     |    | <= 291504647\n10/09/23 19:57:14 113168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:14 113169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113268 ms     |    | <= 291504647\n10/09/23 19:57:14 113268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:14 113269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113368 ms     |    | <= 291504647\n10/09/23 19:57:14 113368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:14 113369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113468 ms     |    | <= 291504647\n10/09/23 19:57:14 113468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:14 113469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113568 ms     |    | <= 291504647\n10/09/23 19:57:14 113568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:14 113570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113668 ms     |    | <= 291504647\n10/09/23 19:57:14 113668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:14 113669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113768 ms     |    | <= 291504647\n10/09/23 19:57:14 113768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:14 113769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113868 ms     |    | <= 291504647\n10/09/23 19:57:14 113868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:14 113869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113968 ms     |    | <= 291504647\n10/09/23 19:57:14 113968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:14 113970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:14 113970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:14 113970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114068 ms     |    | <= 291504647\n10/09/23 19:57:15 114068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114070 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114070 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:15 114070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114168 ms     |    | <= 291504647\n10/09/23 19:57:15 114168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:15 114169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114268 ms     |    | <= 291504647\n10/09/23 19:57:15 114268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:15 114270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114368 ms     |    | <= 291504647\n10/09/23 19:57:15 114369 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:15 114370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114468 ms     |    | <= 291504647\n10/09/23 19:57:15 114468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:15 114469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114568 ms     |    | <= 291504647\n10/09/23 19:57:15 114568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:15 114569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114669 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114669 ms     |    | <= 291504647\n10/09/23 19:57:15 114669 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:15 114670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114768 ms     |    | <= 291504647\n10/09/23 19:57:15 114768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:15 114770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114869 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114869 ms     |    | <= 291504647\n10/09/23 19:57:15 114869 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:15 114870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114968 ms     |    | <= 291504647\n10/09/23 19:57:15 114968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:15 114969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:15 114969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:15 114969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115068 ms     |    | <= 291504647\n10/09/23 19:57:16 115068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:16 115069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115168 ms     |    | <= 291504647\n10/09/23 19:57:16 115168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:16 115169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115268 ms     |    | <= 291504647\n10/09/23 19:57:16 115268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:16 115270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115369 ms     |    | <= 291504647\n10/09/23 19:57:16 115369 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:16 115370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115468 ms     |    | <= 291504647\n10/09/23 19:57:16 115468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:16 115469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115568 ms     |    | <= 291504647\n10/09/23 19:57:16 115568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:16 115569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115668 ms     |    | <= 291504647\n10/09/23 19:57:16 115668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:16 115670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115768 ms     |    | <= 291504647\n10/09/23 19:57:16 115768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115770 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:16 115770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115868 ms     |    | <= 291504647\n10/09/23 19:57:16 115868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:16 115869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115968 ms     |    | <= 291504647\n10/09/23 19:57:16 115968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:16 115969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:16 115969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:16 115969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116068 ms     |    | <= 291504647\n10/09/23 19:57:17 116068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:17 116069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116168 ms     |    | <= 291504647\n10/09/23 19:57:17 116168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:17 116169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116268 ms     |    | <= 291504647\n10/09/23 19:57:17 116268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116270 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:17 116270 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116368 ms     |    | <= 291504647\n10/09/23 19:57:17 116368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:17 116370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116468 ms     |    | <= 291504647\n10/09/23 19:57:17 116468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:17 116469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116568 ms     |    | <= 291504647\n10/09/23 19:57:17 116568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:17 116569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116668 ms     |    | <= 291504647\n10/09/23 19:57:17 116668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:17 116669 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116768 ms     |    | <= 291504647\n10/09/23 19:57:17 116768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116770 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:17 116770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116868 ms     |    | <= 291504647\n10/09/23 19:57:17 116868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:17 116869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116968 ms     |    | <= 291504647\n10/09/23 19:57:17 116968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:17 116970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:17 116970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:17 116970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117067 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117067 ms     |    | <= 291504647\n10/09/23 19:57:18 117067 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:18 117069 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117168 ms     |    | <= 291504647\n10/09/23 19:57:18 117168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:18 117169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117268 ms     |    | <= 291504647\n10/09/23 19:57:18 117268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:18 117269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117368 ms     |    | <= 291504647\n10/09/23 19:57:18 117368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:18 117369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117468 ms     |    | <= 291504647\n10/09/23 19:57:18 117468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:18 117470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117568 ms     |    | <= 291504647\n10/09/23 19:57:18 117568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:18 117570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117668 ms     |    | <= 291504647\n10/09/23 19:57:18 117668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117669 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117669 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:18 117670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117768 ms     |    | <= 291504647\n10/09/23 19:57:18 117768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:18 117769 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117868 ms     |    | <= 291504647\n10/09/23 19:57:18 117868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117869 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117869 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:18 117869 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117968 ms     |    | <= 291504647\n10/09/23 19:57:18 117968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:18 117969 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:18 117969 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:18 117969 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118069 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118069 ms     |    | <= 291504647\n10/09/23 19:57:19 118069 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118071 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118071 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:19 118071 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118168 ms     |    | <= 291504647\n10/09/23 19:57:19 118168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:19 118169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118268 ms     |    | <= 291504647\n10/09/23 19:57:19 118268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:19 118269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118369 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118369 ms     |    | <= 291504647\n10/09/23 19:57:19 118369 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118370 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118370 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:19 118370 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118468 ms     |    | <= 291504647\n10/09/23 19:57:19 118468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118470 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118470 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:19 118470 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118568 ms     |    | <= 291504647\n10/09/23 19:57:19 118568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118570 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118570 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:19 118570 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118668 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118668 ms     |    | <= 291504647\n10/09/23 19:57:19 118668 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118670 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118670 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:19 118670 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118768 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118768 ms     |    | <= 291504647\n10/09/23 19:57:19 118768 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118769 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118769 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:19 118770 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118868 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118868 ms     |    | <= 291504647\n10/09/23 19:57:19 118868 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118870 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118870 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:19 118870 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118968 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118968 ms     |    | <= 291504647\n10/09/23 19:57:19 118968 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:19 118970 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:19 118970 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:19 118970 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:20 119068 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:20 119068 ms     |    | <= 291504647\n10/09/23 19:57:20 119068 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:20 119069 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:20 119069 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:20 119070 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:20 119168 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:20 119168 ms     |    | <= 291504647\n10/09/23 19:57:20 119168 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:20 119169 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:20 119169 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:20 119169 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:20 119268 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:20 119268 ms     |    | <= 291504647\n10/09/23 19:57:20 119268 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:20 119269 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:20 119269 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:20 119269 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:20 119368 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:20 119368 ms     |    | <= 291504647\n10/09/23 19:57:20 119368 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:20 119369 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:20 119369 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:20 119369 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:20 119468 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:20 119468 ms     |    | <= 291504647\n10/09/23 19:57:20 119468 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:20 119469 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:20 119469 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:20 119469 ms     |    |    |    |    | CarPropertyValue.getValue()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:20 119568 ms     |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:20 119568 ms     |    | <= 291504647\n10/09/23 19:57:20 119568 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "10/09/23 19:57:20 119569 ms     |    |    |    |    | CarPropertyValue.getPropertyId()\n10/09/23 19:57:20 119569 ms     |    |    |    |    | <= 291504647\n10/09/23 19:57:20 119569 ms     |    |    |    |    | CarPropertyValue.getValue()"
            }
        ],
        "286261505": [
            {
                "description": "INFO_MAKE",
                "occurrence_info": "10/09/23 19:55:25 2674 ms   |    |    |    |    |          /* TID 0xba4 */\n10/09/23 19:55:25   2674 ms  CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 286261505, 0)\n10/09/23 19:55:25   2674 ms     | CarPropertyManager.checkSupportedProperty(286261505)"
            },
            {
                "description": "INFO_MAKE",
                "occurrence_info": "10/09/23 19:55:25 2674 ms        CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 286261505, 0)\n10/09/23 19:55:25   2674 ms     | CarPropertyManager.checkSupportedProperty(286261505)\n10/09/23 19:55:25   2674 ms     | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            }
        ],
        "286261506": [
            {
                "description": "INFO_MODEL",
                "occurrence_info": "10/09/23 19:55:25   2676 ms  <= \"<instance: java.lang.Object, $className: java.lang.String>\"\n10/09/23 19:55:25   2676 ms  CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 286261506, 0)\n10/09/23 19:55:25   2676 ms     | CarPropertyManager.checkSupportedProperty(286261506)"
            },
            {
                "description": "INFO_MODEL",
                "occurrence_info": "10/09/23 19:55:25   2676 ms  CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 286261506, 0)\n10/09/23 19:55:25   2676 ms     | CarPropertyManager.checkSupportedProperty(286261506)\n10/09/23 19:55:25   2679 ms     | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            }
        ],
        "289407235": [
            {
                "description": "INFO_MODEL_YEAR",
                "occurrence_info": "10/09/23 19:55:25   2681 ms  <= \"<instance: java.lang.Object, $className: java.lang.String>\"\n10/09/23 19:55:25   2681 ms  CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289407235, 0)\n10/09/23 19:55:25   2681 ms     | CarPropertyManager.checkSupportedProperty(289407235)"
            },
            {
                "description": "INFO_MODEL_YEAR",
                "occurrence_info": "10/09/23 19:55:25   2681 ms  CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289407235, 0)\n10/09/23 19:55:25   2681 ms     | CarPropertyManager.checkSupportedProperty(289407235)\n10/09/23 19:55:25   2682 ms     | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            }
        ]
    },
    "com.gm.trusteddevice_09-29-2023-17_26_34_Copy_of_11inch_MY23R_API_30": {},
    "com.gm.hmi.connection_09-29-2023-15_42_37_Copy_of_11inch_MY23R_API_30": {
        "287310850": [
            {
                "description": "PARKING_BRAKE_ON",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 287310850\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289408512": [
            {
                "description": "DISTANCE_DISPLAY_UNITS",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 289408512\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "354419974": [
            {
                "description": "HVAC_MAX_AC_ON",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 354419974\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289408008": [
            {
                "description": "TURN_SIGNAL_STATE",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 289408008\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356517131": [
            {
                "description": "HVAC_SEAT_TEMPERATURE",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 356517131\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "291504649": [
            {
                "description": "PERF_STEERING_ANGLE",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 291504649\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356517121": [
            {
                "description": "HVAC_FAN_DIRECTION",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 356517121\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356517120": [
            {
                "description": "HVAC_FAN_SPEED",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 356517120\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "392168201": [
            {
                "description": "TIRE_PRESSURE",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 392168201\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289408514": [
            {
                "description": "TIRE_PRESSURE_DISPLAY_UNITS",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 289408514\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "287310855": [
            {
                "description": "NIGHT_MODE",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 287310855\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "290521862": [
            {
                "description": "WHEEL_TICK",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 290521862\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "354419973": [
            {
                "description": "HVAC_AC_ON",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 354419973\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "291504901": [
            {
                "description": "ENGINE_RPM",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 291504901\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289407235": [
            {
                "description": "INFO_MODEL_YEAR",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30437 ms     |    |    |    |    | <= 289407235\n09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "291504388": [
            {
                "description": "INFO_FUEL_CAPACITY",
                "occurrence_info": "09/29/23 15:43:43  30437 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 291504388\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518803": [
            {
                "description": "SEAT_LUMBAR_SIDE_SUPPORT_POS",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 356518803\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289408269": [
            {
                "description": "HVAC_STEERING_WHEEL_HEAT",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 289408269\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "354421634": [
            {
                "description": "SEAT_BELT_BUCKLED",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 354421634\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289408009": [
            {
                "description": "IGNITION_STATE",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 289408009\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518798": [
            {
                "description": "SEAT_DEPTH_MOVE",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 356518798\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "354419984": [
            {
                "description": "HVAC_POWER_ON",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 354419984\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289408270": [
            {
                "description": "HVAC_TEMPERATURE_DISPLAY_UNITS",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 289408270\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289410562": [
            {
                "description": "FOG_LIGHTS_STATE",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 289410562\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518790": [
            {
                "description": "SEAT_FORE_AFT_MOVE",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 356518790\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518795": [
            {
                "description": "SEAT_HEIGHT_POS",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 356518795\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "286261505": [
            {
                "description": "INFO_MAKE",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 286261505\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518793": [
            {
                "description": "SEAT_BACKREST_ANGLE_2_POS",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 356518793\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289410563": [
            {
                "description": "HAZARD_LIGHTS_STATE",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 289410563\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "354419975": [
            {
                "description": "HVAC_MAX_DEFROST_ON",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 354419975\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289410560": [
            {
                "description": "HEADLIGHTS_STATE",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 289410560\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356517139": [
            {
                "description": "HVAC_SEAT_VENTILATION",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 356517139\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "287310602": [
            {
                "description": "EV_CHARGE_PORT_OPEN",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 287310602\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "354419977": [
            {
                "description": "HVAC_DUAL_ON",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 354419977\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289407241": [
            {
                "description": "INFO_EV_PORT_LOCATION",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 289407241\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518792": [
            {
                "description": "SEAT_BACKREST_ANGLE_1_MOVE",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 356518792\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518802": [
            {
                "description": "SEAT_LUMBAR_FORE_AFT_MOVE",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30438 ms     |    |    |    |    | <= 356518802\n09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "287310858": [
            {
                "description": "ABS_ACTIVE",
                "occurrence_info": "09/29/23 15:43:43  30438 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 287310858\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "320865540": [
            {
                "description": "HVAC_DEFROSTER",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 320865540\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "291504390": [
            {
                "description": "INFO_EV_BATTERY_CAPACITY",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 291504390\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "354419976": [
            {
                "description": "HVAC_RECIRC_ON",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 354419976\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518796": [
            {
                "description": "SEAT_HEIGHT_MOVE",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 356518796\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518808": [
            {
                "description": "SEAT_HEADREST_ANGLE_MOVE",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 356518808\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "320867268": [
            {
                "description": "WINDOW_LOCK",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 320867268\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "287310600": [
            {
                "description": "FUEL_DOOR_OPEN",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 287310600\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "322964416": [
            {
                "description": "WINDOW_POS",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 322964416\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "287310853": [
            {
                "description": "FUEL_LEVEL_LOW",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 287310853\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "373295872": [
            {
                "description": "DOOR_POS",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 373295872\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356582673": [
            {
                "description": "HVAC_FAN_DIRECTION_AVAILABLE",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 356582673\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518785": [
            {
                "description": "SEAT_MEMORY_SET",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 356518785\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289410578": [
            {
                "description": "FOG_LIGHTS_SWITCH",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 289410578\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "291504905": [
            {
                "description": "EV_BATTERY_LEVEL",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 291504905\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518832": [
            {
                "description": "SEAT_OCCUPANCY",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 356518832\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518804": [
            {
                "description": "SEAT_LUMBAR_SIDE_SUPPORT_MOVE",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 356518804\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518788": [
            {
                "description": "SEAT_BELT_HEIGHT_MOVE",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 356518788\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "291504644": [
            {
                "description": "PERF_ODOMETER",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 291504644\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518787": [
            {
                "description": "SEAT_BELT_HEIGHT_POS",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 356518787\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518806": [
            {
                "description": "SEAT_HEADREST_HEIGHT_MOVE",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30439 ms     |    |    |    |    | <= 356518806\n09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518810": [
            {
                "description": "SEAT_HEADREST_FORE_AFT_MOVE",
                "occurrence_info": "09/29/23 15:43:43  30439 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 356518810\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "291504904": [
            {
                "description": "RANGE_REMAINING",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 291504904\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356516106": [
            {
                "description": "INFO_DRIVER_SEAT",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 356516106\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "291504903": [
            {
                "description": "FUEL_LEVEL",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 291504903\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289408000": [
            {
                "description": "GEAR_SELECTION",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 289408000\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518799": [
            {
                "description": "SEAT_TILT_POS",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 356518799\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "291504908": [
            {
                "description": "EV_BATTERY_INSTANTANEOUS_CHARGE_RATE",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 291504908\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289408001": [
            {
                "description": "CURRENT_GEAR",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 289408001\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518794": [
            {
                "description": "SEAT_BACKREST_ANGLE_2_MOVE",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 356518794\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518789": [
            {
                "description": "SEAT_FORE_AFT_POS",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 356518789\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518800": [
            {
                "description": "SEAT_TILT_MOVE",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 356518800\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "354419978": [
            {
                "description": "HVAC_AUTO_ON",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 354419978\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289472773": [
            {
                "description": "INFO_FUEL_TYPE",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 289472773\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518791": [
            {
                "description": "SEAT_BACKREST_ANGLE_1_POS",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 356518791\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289407747": [
            {
                "description": "ENGINE_OIL_LEVEL",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 289407747\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518797": [
            {
                "description": "SEAT_DEPTH_POS",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 356518797\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289472775": [
            {
                "description": "INFO_EV_CONNECTOR_TYPE",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 289472775\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "287310603": [
            {
                "description": "EV_CHARGE_PORT_CONNECTED",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 287310603\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "291504900": [
            {
                "description": "ENGINE_OIL_TEMP",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 291504900\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289410579": [
            {
                "description": "HAZARD_LIGHTS_SWITCH",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 289410579\n09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289407240": [
            {
                "description": "INFO_FUEL_DOOR_LOCATION",
                "occurrence_info": "09/29/23 15:43:43  30440 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30440 ms     |    |    |    |    | <= 289407240\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "358614275": [
            {
                "description": "HVAC_TEMPERATURE_SET",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 358614275\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289409941": [
            {
                "description": "SEAT_HEADREST_HEIGHT_POS",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 289409941\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289410576": [
            {
                "description": "HEADLIGHTS_SWITCH",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 289410576\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "291504647": [
            {
                "description": "PERF_VEHICLE_SPEED",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 291504647\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518809": [
            {
                "description": "SEAT_HEADREST_FORE_AFT_POS",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 356518809\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518807": [
            {
                "description": "SEAT_HEADREST_ANGLE_POS",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 356518807\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "371198722": [
            {
                "description": "DOOR_LOCK",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 371198722\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289408516": [
            {
                "description": "VEHICLE_SPEED_DISPLAY_UNITS",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 289408516\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289410577": [
            {
                "description": "HIGH_BEAM_LIGHTS_SWITCH",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 289410577\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "354419986": [
            {
                "description": "HVAC_AUTO_RECIRC_ON",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 354419986\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "289410561": [
            {
                "description": "HIGH_BEAM_LIGHTS_STATE",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 289410561\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "291505923": [
            {
                "description": "ENV_OUTSIDE_TEMPERATURE",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 291505923\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "287310859": [
            {
                "description": "TRACTION_CONTROL_ACTIVE",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 287310859\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "356518801": [
            {
                "description": "SEAT_LUMBAR_FORE_AFT_POS",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 356518801\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "286261506": [
            {
                "description": "INFO_MODEL",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 286261506\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()"
            }
        ],
        "555745630": [
            {
                "description": "DEMO_MODE",
                "occurrence_info": "09/29/23 15:43:43  30441 ms     |    |    |    |    | CarPropertyConfig.getPropertyId()\n09/29/23 15:43:43  30441 ms     |    |    |    |    | <= 555745630\n09/29/23 15:43:43  30441 ms     |    |    |    |    | CarManagerBase.getEventHandler()"
            }
        ]
    },
    "10-09-2023-20_20_14_Copy_of_11inch_MY23R_API_30_com.android.keychain": {},
    "10-09-2023-20_07_32_Copy_of_11inch_MY23R_API_30_com.android.car.messenger": {},
    "com.gm.domain.server.critical_09-29-2023-14_48_02_Copy_of_11inch_MY23R_API_30": {},
    "com.gm.supercruisettsservice_09-29-2023-16_55_34_Copy_of_11inch_MY23R_API_30": {},
    "com.gm.hmi.radio_09-29-2023-15_48_15_Copy_of_11inch_MY23R_API_30": {},
    "10-09-2023-20_35_30_Copy_of_11inch_MY23R_API_30_com.android.systemui": {},
    "10-09-2023-20_02_27_Copy_of_11inch_MY23R_API_30_com.android.bluetooth": {},
    "com.gm.gmaudio.tuner_09-29-2023-15_31_07_Copy_of_11inch_MY23R_API_30": {}
}

==> Figures/system_wide_prop_access/honda_props_in_traces.json <==
{
    "system_server_07-18-2023-16_10_00_Honda_IVI-SYSTEM_API_30": {},
    "com.android.systemui_07-10-2023-15_51_29_Honda_IVI-SYSTEM_API_30": {},
    "android.process.media_07-10-2023-14_12_14_Honda_IVI-SYSTEM_API_30": {},
    "com.google.android.ext.services_07-18-2023-13_46_59_Honda_IVI-SYSTEM_API_30": {},
    "com.google.android.gms_07-18-2023-16_26_40_Honda_IVI-SYSTEM_API_30": {},
    "com.android.launcher_07-10-2023-14_55_47_Honda_IVI-SYSTEM_API_30": {},
    "com.google.android.apps.automotive.templates.host_renderer_service_07-18-2023-13_28_44_Honda_IVI-SYSTEM_API_30": {},
    "com.android.bluetooth_07-10-2023-14_27_19_Honda_IVI-SYSTEM_API_30": {},
    "Phone_07-10-2023-11_42_46_Honda_IVI-SYSTEM_API_30": {},
    "com.google.android.carassistant_search_07-18-2023-13_36_42_Honda_IVI-SYSTEM_API_30": {},
    "com.google.android.tts_07-18-2023-14_18_11_Honda_IVI-SYSTEM_API_30": {},
    "GoogleMaps_07-10-2023-11_32_12_Honda_IVI-SYSTEM_API_30": {},
    "com.honda.auto.internal.core_07-18-2023-14_10_35_Honda_IVI-SYSTEM_API_30": {
        "557948932": [
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:28            /* TID 0x6ce */\n07/18/23 14:11:28   2861 ms  ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:28   2863 ms     | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:28   3376 ms  <= 1\n07/18/23 14:11:28   3377 ms  ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:28   3378 ms     | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:29   3888 ms  <= 1\n07/18/23 14:11:29   3888 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:29   3888 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:29   3888 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:29   3888 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:29   3888 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:29   3889 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:29   3889 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:29   3890 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:29   4394 ms  <= 1\n07/18/23 14:11:29   4394 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:29   4394 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:29   4394 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:29   4394 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:29   4394 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:29   4395 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:29   4395 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:29   4396 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:30   4900 ms  <= 1\n07/18/23 14:11:30   4900 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:30   4900 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:30   4900 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:30   4900 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:30   4900 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:30   4901 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:30   4901 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:30   4902 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:30   5406 ms  <= 1\n07/18/23 14:11:30   5406 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:30   5407 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:30   5406 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:30   5407 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:30   5407 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:30   5407 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:30   5407 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:30   5407 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:31   5912 ms  <= 1\n07/18/23 14:11:31   5912 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:31   5912 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:31   5912 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:31   5912 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:31   5912 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:31   5913 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:31   5913 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:31   5913 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:31   6417 ms  <= 1\n07/18/23 14:11:31   6417 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:31   6417 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:31   6417 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:31   6417 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:31   6417 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:31   6418 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:31   6418 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:31   6418 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:32   6922 ms  <= 1\n07/18/23 14:11:32   6923 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:32   6923 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:32   6923 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:32   6923 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:32   6923 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:32   6923 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:32   6923 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:32   6924 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:32   7428 ms  <= 1\n07/18/23 14:11:32   7428 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:32   7428 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:32   7428 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:32   7428 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:32   7429 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:32   7429 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:32   7429 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:32   7429 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:33   7933 ms  <= 1\n07/18/23 14:11:33   7934 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:33   7934 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:33   7934 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:33   7934 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:33   7934 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:33   7934 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:33   7934 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:33   7935 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:33   8439 ms  <= 1\n07/18/23 14:11:33   8439 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:33   8439 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:33   8439 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:33   8439 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:33   8440 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:33   8440 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:33   8440 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:33   8441 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:34   8945 ms  <= 1\n07/18/23 14:11:34   8945 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:34   8946 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:34   8945 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:34   8946 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:34   8946 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:34   8946 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:34   8946 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:34   8947 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:34   9451 ms  <= 1\n07/18/23 14:11:34   9451 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:34   9451 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:34   9451 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:34   9451 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:34   9451 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:34   9452 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:34   9452 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:34   9452 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:35   9956 ms  <= 1\n07/18/23 14:11:35   9957 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:35   9957 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:35   9957 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:35   9957 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:35   9957 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:35   9957 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:35   9957 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:35   9958 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:35  10462 ms  <= 1\n07/18/23 14:11:35  10462 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:35  10462 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:35  10462 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:35  10462 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:35  10463 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:35  10463 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:35  10463 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:35  10464 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:36  10968 ms  <= 1\n07/18/23 14:11:36  10968 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:36  10968 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:36  10968 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:36  10968 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:36  10969 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:36  10969 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:36  10969 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:36  10969 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:36  11473 ms  <= 1\n07/18/23 14:11:36  11474 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:36  11474 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:36  11474 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:36  11474 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:36  11474 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:36  11474 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:36  11474 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:36  11475 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:37  11979 ms  <= 1\n07/18/23 14:11:37  11979 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:37  11979 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:37  11979 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:37  11979 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:37  11979 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:37  11980 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:37  11980 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:37  11980 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:37  12484 ms  <= 1\n07/18/23 14:11:37  12485 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:37  12485 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:37  12485 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:37  12485 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:37  12485 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:37  12485 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:37  12485 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:37  12486 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:38  12990 ms  <= 1\n07/18/23 14:11:38  12990 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:38  12990 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:38  12990 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:38  12990 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:38  12990 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:38  12991 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:38  12991 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:38  12991 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:38  13495 ms  <= 1\n07/18/23 14:11:38  13495 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:38  13495 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:38  13495 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:38  13495 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:38  13496 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:38  13496 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:38  13496 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:38  13497 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:39  14001 ms  <= 1\n07/18/23 14:11:39  14001 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:39  14001 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:39  14001 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:39  14001 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:39  14001 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:39  14002 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:39  14002 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:39  14002 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:39  14506 ms  <= 1\n07/18/23 14:11:39  14507 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:39  14507 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:39  14507 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:39  14507 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:39  14507 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:39  14507 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:39  14507 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:39  14508 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:40  15012 ms  <= 1\n07/18/23 14:11:40  15012 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:40  15012 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:40  15012 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:40  15012 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:40  15012 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:40  15013 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:40  15013 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:40  15013 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:40  15517 ms  <= 1\n07/18/23 14:11:40  15518 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:40  15518 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:40  15518 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:40  15518 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:40  15518 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:40  15518 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:40  15518 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:40  15519 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:41  16023 ms  <= 1\n07/18/23 14:11:41  16024 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:41  16024 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:41  16024 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:41  16024 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:41  16024 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:41  16024 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:41  16024 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:41  16025 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:41  16529 ms  <= 1\n07/18/23 14:11:41  16529 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:41  16529 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:41  16529 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:41  16529 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:41  16529 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:41  16530 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:41  16530 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:41  16530 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:42  17034 ms  <= 1\n07/18/23 14:11:42  17034 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:42  17034 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:42  17034 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:42  17034 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:42  17035 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:42  17035 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:42  17035 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:42  17035 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:42  17539 ms  <= 1\n07/18/23 14:11:42  17540 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:42  17540 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:42  17540 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:42  17540 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:42  17540 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:42  17540 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:42  17540 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:42  17541 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:43  18045 ms  <= 1\n07/18/23 14:11:43  18045 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:43  18045 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:43  18045 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:43  18045 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:43  18045 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:43  18046 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:43  18046 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:43  18046 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:43  18550 ms  <= 1\n07/18/23 14:11:43  18550 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:43  18550 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:43  18550 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:43  18550 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:43  18551 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:43  18551 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:43  18551 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:43  18551 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:44  19055 ms  <= 1\n07/18/23 14:11:44  19056 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:44  19056 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:44  19056 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:44  19056 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:44  19056 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:44  19056 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:44  19056 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:44  19057 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:44  19560 ms  <= 1\n07/18/23 14:11:44  19560 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:44  19560 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:44  19560 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:44  19560 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:44  19560 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:44  19561 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:44  19561 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:44  19561 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:45  20066 ms  <= 1\n07/18/23 14:11:45  20066 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:45  20066 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:45  20066 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:45  20066 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:45  20066 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:45  20066 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:45  20067 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:45  20067 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:45  20571 ms  <= 1\n07/18/23 14:11:45  20572 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:45  20572 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:45  20572 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:45  20572 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:45  20572 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:45  20572 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:45  20572 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:45  20573 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:46  21077 ms  <= 1\n07/18/23 14:11:46  21077 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:46  21077 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:46  21077 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:46  21077 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:46  21077 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:46  21077 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:46  21077 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:46  21078 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:46  21582 ms  <= 1\n07/18/23 14:11:46  21582 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:46  21582 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:46  21582 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:46  21582 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:46  21582 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:46  21582 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:46  21583 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:46  21583 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:47  22087 ms  <= 1\n07/18/23 14:11:47  22088 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:47  22088 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:47  22088 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:47  22088 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:47  22088 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:47  22088 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:47  22088 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:47  22088 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:47  22593 ms  <= 1\n07/18/23 14:11:47  22594 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:47  22594 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:47  22594 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:47  22594 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:47  22594 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:47  22595 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:47  22595 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:47  22595 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:48  23099 ms  <= 1\n07/18/23 14:11:48  23100 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:48  23100 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:48  23100 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:48  23100 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:48  23100 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:48  23100 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:48  23100 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:48  23101 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:48  23604 ms  <= 1\n07/18/23 14:11:48  23604 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:48  23604 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:48  23604 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:48  23604 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:48  23604 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:48  23604 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:48  23605 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:48  23605 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:49  24109 ms  <= 1\n07/18/23 14:11:49  24109 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:49  24109 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:49  24109 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:49  24109 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:49  24110 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:49  24110 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:49  24110 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:49  24110 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:49  24614 ms  <= 1\n07/18/23 14:11:49  24614 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:49  24614 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:49  24614 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:49  24614 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:49  24615 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:49  24615 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:49  24615 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:49  24616 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:50  25119 ms  <= 1\n07/18/23 14:11:50  25120 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:50  25120 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:50  25120 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:50  25120 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:50  25120 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:50  25120 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:50  25120 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:50  25121 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:50  25624 ms  <= 1\n07/18/23 14:11:50  25625 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:50  25625 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:50  25625 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:50  25625 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:50  25625 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:50  25625 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:50  25625 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:50  25626 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:51  26130 ms  <= 1\n07/18/23 14:11:51  26131 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:51  26131 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:51  26131 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:51  26131 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:51  26131 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:51  26131 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:51  26131 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:51  26132 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:51  26636 ms  <= 1\n07/18/23 14:11:51  26636 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:51  26636 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:51  26636 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:51  26636 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:51  26637 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:51  26637 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:51  26637 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:51  26638 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:52  27141 ms  <= 1\n07/18/23 14:11:52  27142 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:52  27142 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:52  27142 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:52  27142 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:52  27142 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:52  27142 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:52  27142 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:52  27143 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:52  27647 ms  <= 1\n07/18/23 14:11:52  27647 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:52  27647 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:52  27647 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:52  27647 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:52  27647 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:52  27648 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:52  27648 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:52  27648 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:53  28152 ms  <= 1\n07/18/23 14:11:53  28153 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:53  28153 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:53  28153 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:53  28153 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:53  28153 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:53  28153 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:53  28153 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:53  28154 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:53  28658 ms  <= 1\n07/18/23 14:11:53  28658 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:53  28658 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:53  28658 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:53  28658 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:53  28658 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:53  28659 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:53  28659 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:53  28659 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:54  29162 ms  <= 1\n07/18/23 14:11:54  29162 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:54  29163 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:54  29162 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:54  29163 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:54  29163 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:54  29163 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:54  29163 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:54  29164 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:54  29667 ms  <= 1\n07/18/23 14:11:54  29668 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:54  29668 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:54  29668 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:54  29668 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:54  29668 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:54  29668 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:54  29668 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:54  29669 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:55  30173 ms  <= 1\n07/18/23 14:11:55  30173 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:55  30173 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:55  30173 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:55  30173 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:55  30174 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:55  30174 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:55  30174 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:55  30174 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:55  30678 ms  <= 1\n07/18/23 14:11:55  30678 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:56  30678 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:55  30678 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:56  30678 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:56  30679 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:56  30679 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:56  30679 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:56  30679 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:56  31183 ms  <= 1\n07/18/23 14:11:56  31184 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:56  31184 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:56  31184 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:56  31184 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:56  31184 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:56  31184 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:56  31184 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:56  31185 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:57  31689 ms  <= 1\n07/18/23 14:11:57  31689 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:57  31689 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:57  31689 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:57  31689 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:57  31690 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:57  31690 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:57  31690 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:57  31690 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:57  32195 ms  <= 1\n07/18/23 14:11:57  32195 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:57  32195 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:57  32195 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:57  32195 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:57  32196 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:57  32196 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:57  32196 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:57  32196 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:58  32702 ms  <= 1\n07/18/23 14:11:58  32702 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:58  32702 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:58  32702 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:58  32702 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:58  32702 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:58  32703 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:58  32703 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:58  32704 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:58  33207 ms  <= 1\n07/18/23 14:11:58  33208 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:58  33208 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:58  33208 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:58  33208 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:58  33208 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:58  33208 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:58  33208 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:58  33209 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:59  33713 ms  <= 1\n07/18/23 14:11:59  33713 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:59  33713 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:59  33713 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:59  33713 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:59  33713 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:59  33714 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:59  33714 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:59  33714 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:59  34218 ms  <= 1\n07/18/23 14:11:59  34218 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:59  34218 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:59  34218 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:11:59  34218 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:11:59  34219 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:11:59  34219 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:11:59  34219 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:11:59  34219 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:00  34723 ms  <= 1\n07/18/23 14:12:00  34724 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:00  34724 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:00  34724 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:00  34724 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:00  34724 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:00  34724 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:00  34724 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:00  34725 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:00  35229 ms  <= 1\n07/18/23 14:12:00  35229 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:00  35229 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:00  35229 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:00  35229 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:00  35229 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:00  35230 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:00  35230 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:00  35230 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:01  35734 ms  <= 1\n07/18/23 14:12:01  35734 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:01  35734 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:01  35734 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:01  35734 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:01  35735 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:01  35735 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:01  35735 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:01  35735 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:01  36239 ms  <= 1\n07/18/23 14:12:01  36240 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:01  36240 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:01  36240 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:01  36240 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:01  36240 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:01  36240 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:01  36240 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:01  36240 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:02  36746 ms  <= 1\n07/18/23 14:12:02  36746 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:02  36746 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:02  36746 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:02  36746 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:02  36746 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:02  36747 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:02  36747 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:02  36747 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:02  37252 ms  <= 1\n07/18/23 14:12:02  37253 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:02  37253 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:02  37253 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:02  37253 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:02  37253 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:02  37253 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:02  37253 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:02  37254 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:03  37757 ms  <= 1\n07/18/23 14:12:03  37758 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:03  37758 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:03  37758 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:03  37758 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:03  37758 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:03  37758 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:03  37758 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:03  37759 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:03  38263 ms  <= 1\n07/18/23 14:12:03  38263 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:03  38263 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:03  38263 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:03  38263 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:03  38263 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:03  38264 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:03  38264 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:03  38264 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:04  38768 ms  <= 1\n07/18/23 14:12:04  38769 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:04  38769 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:04  38769 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:04  38769 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:04  38769 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:04  38769 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:04  38769 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:04  38770 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:04  39273 ms  <= 1\n07/18/23 14:12:04  39273 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:04  39273 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:04  39273 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:04  39273 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:04  39273 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:04  39274 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:04  39274 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:04  39274 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:05  39778 ms  <= 1\n07/18/23 14:12:05  39779 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:05  39779 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:05  39779 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:05  39779 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:05  39779 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:05  39779 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:05  39779 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:05  39780 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:05  40284 ms  <= 1\n07/18/23 14:12:05  40284 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:05  40284 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:05  40284 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:05  40284 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:05  40284 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:05  40284 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:05  40284 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:05  40285 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:06  40789 ms  <= 1\n07/18/23 14:12:06  40789 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:06  40789 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:06  40789 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:06  40789 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:06  40790 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:06  40790 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:06  40790 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:06  40790 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:06  41294 ms  <= 1\n07/18/23 14:12:06  41294 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:06  41295 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:06  41294 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:06  41295 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:06  41295 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:06  41295 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:06  41295 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:06  41296 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:07  41800 ms  <= 1\n07/18/23 14:12:07  41800 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:07  41800 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:07  41800 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:07  41800 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:07  41800 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:07  41800 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:07  41800 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:07  41801 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:07  42305 ms  <= 1\n07/18/23 14:12:07  42305 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:07  42305 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:07  42305 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:07  42305 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:07  42305 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:07  42306 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:07  42306 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:07  42306 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:08  42810 ms  <= 1\n07/18/23 14:12:08  42810 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:08  42810 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:08  42810 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:08  42810 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:08  42811 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:08  42811 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:08  42811 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:08  42811 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:08  43315 ms  <= 1\n07/18/23 14:12:08  43316 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:08  43316 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:08  43316 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:08  43316 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:08  43316 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:08  43316 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:08  43316 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:08  43317 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:09  43821 ms  <= 1\n07/18/23 14:12:09  43821 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:09  43821 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:09  43821 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:09  43821 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:09  43821 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:09  43821 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:09  43821 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:09  43822 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:09  44326 ms  <= 1\n07/18/23 14:12:09  44326 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:09  44326 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:09  44326 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:09  44326 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:09  44327 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:09  44327 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:09  44327 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:09  44328 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:10  44832 ms  <= 1\n07/18/23 14:12:10  44832 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:10  44833 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:10  44832 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:10  44833 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:10  44833 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:10  44833 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:10  44833 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:10  44833 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:10  45337 ms  <= 1\n07/18/23 14:12:10  45337 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:10  45337 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:10  45337 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:10  45337 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:10  45337 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:10  45337 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:10  45338 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:10  45338 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:11  45842 ms  <= 1\n07/18/23 14:12:11  45842 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:11  45842 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:11  45842 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:11  45842 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:11  45842 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:11  45843 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:11  45843 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:11  45843 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:11  46347 ms  <= 1\n07/18/23 14:12:11  46348 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:11  46348 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:11  46348 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:11  46348 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:11  46348 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:11  46348 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:11  46348 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:11  46349 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:12  46853 ms  <= 1\n07/18/23 14:12:12  46853 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:12  46853 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:12  46853 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:12  46853 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:12  46853 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:12  46854 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:12  46854 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:12  46854 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:12  47358 ms  <= 1\n07/18/23 14:12:12  47358 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:12  47359 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:12  47358 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:12  47359 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:12  47359 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:12  47359 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:12  47359 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:12  47359 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:13  47863 ms  <= 1\n07/18/23 14:12:13  47864 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:13  47864 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:13  47864 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:13  47864 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:13  47864 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:13  47864 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:13  47864 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:13  47865 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:13  48369 ms  <= 1\n07/18/23 14:12:13  48369 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:13  48369 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:13  48369 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:13  48369 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:13  48370 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:13  48370 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:13  48370 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:13  48370 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:14  48875 ms  <= 1\n07/18/23 14:12:14  48875 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:14  48875 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:14  48875 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:14  48875 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:14  48875 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:14  48876 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:14  48876 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:14  48878 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:14  49381 ms  <= 1\n07/18/23 14:12:14  49382 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:14  49382 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:14  49382 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:14  49382 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:14  49382 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:14  49382 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:14  49382 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:14  49383 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:15  49887 ms  <= 1\n07/18/23 14:12:15  49887 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:15  49887 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:15  49887 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:15  49887 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:15  49887 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:15  49888 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:15  49888 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:15  49888 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:15  50393 ms  <= 1\n07/18/23 14:12:15  50393 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:15  50393 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:15  50393 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:15  50393 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:15  50394 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:15  50394 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:15  50394 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:15  50395 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:16  50898 ms  <= 1\n07/18/23 14:12:16  50899 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:16  50899 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:16  50899 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:16  50899 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:16  50899 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:16  50899 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:16  50899 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:16  50900 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:16  51403 ms  <= 1\n07/18/23 14:12:16  51403 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:16  51403 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:16  51403 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:16  51403 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:16  51403 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:16  51404 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:16  51404 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:16  51404 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:17  51908 ms  <= 1\n07/18/23 14:12:17  51909 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:17  51909 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:17  51909 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:17  51909 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:17  51909 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:17  51909 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:17  51909 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:17  51910 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:17  52414 ms  <= 1\n07/18/23 14:12:17  52414 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:17  52414 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:17  52414 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:17  52414 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:17  52415 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:17  52415 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:17  52415 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:17  52415 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:18  52919 ms  <= 1\n07/18/23 14:12:18  52920 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:18  52920 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:18  52920 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:18  52920 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:18  52920 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:18  52920 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:18  52920 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:18  52921 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:18  53425 ms  <= 1\n07/18/23 14:12:18  53425 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:18  53425 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:18  53425 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:18  53425 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:18  53425 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:18  53425 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:18  53426 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:18  53426 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:19  53930 ms  <= 1\n07/18/23 14:12:19  53930 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:19  53930 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:19  53930 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:19  53930 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:19  53931 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:19  53931 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:19  53931 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:19  53931 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:19  54435 ms  <= 1\n07/18/23 14:12:19  54436 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:19  54436 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:19  54436 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:19  54436 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:19  54436 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:19  54436 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:19  54436 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:19  54437 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:20  54941 ms  <= 1\n07/18/23 14:12:20  54941 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:20  54941 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:20  54941 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:20  54941 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:20  54941 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:20  54942 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:20  54942 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:20  54942 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:20  55446 ms  <= 1\n07/18/23 14:12:20  55446 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:20  55447 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:20  55446 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:20  55447 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:20  55447 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:20  55447 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:20  55447 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:20  55448 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:21  55952 ms  <= 1\n07/18/23 14:12:21  55952 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:21  55952 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:21  55952 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:21  55952 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:21  55952 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:21  55953 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:21  55953 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:21  55953 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:21  56458 ms  <= 1\n07/18/23 14:12:21  56458 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:21  56458 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:21  56458 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:21  56458 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:21  56458 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:21  56458 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:21  56458 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:21  56459 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:22  56963 ms  <= 1\n07/18/23 14:12:22  56963 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:22  56963 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:22  56963 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:22  56963 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:22  56964 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:22  56964 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:22  56964 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:22  56965 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:22  57469 ms  <= 1\n07/18/23 14:12:22  57469 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:22  57469 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:22  57469 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:22  57469 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:22  57469 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:22  57469 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:22  57469 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:22  57470 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:23  57974 ms  <= 1\n07/18/23 14:12:23  57974 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:23  57974 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:23  57974 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:23  57974 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:23  57974 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:23  57975 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:23  57975 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:23  57975 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:23  58479 ms  <= 1\n07/18/23 14:12:23  58480 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:23  58480 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:23  58480 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:23  58480 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:23  58480 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:23  58480 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:23  58480 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:23  58481 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:24  58984 ms  <= 1\n07/18/23 14:12:24  58984 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:24  58984 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:24  58984 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:24  58984 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:24  58984 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:24  58985 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:24  58985 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:24  58985 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:24  59489 ms  <= 1\n07/18/23 14:12:24  59490 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:24  59490 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:24  59490 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:24  59490 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:24  59490 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:24  59490 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:24  59491 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:24  59491 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:25  59995 ms  <= 1\n07/18/23 14:12:25  59995 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:25  59996 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:25  59995 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:25  59996 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:25  59996 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:25  59996 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:25  59996 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:25  59996 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:25  60500 ms  <= 1\n07/18/23 14:12:25  60500 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:25  60501 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:25  60500 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:25  60501 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:25  60501 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:25  60501 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:25  60501 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:25  60502 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:26  61007 ms  <= 1\n07/18/23 14:12:26  61007 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:26  61007 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:26  61007 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:26  61007 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:26  61008 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:26  61008 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:26  61008 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:26  61009 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:26  61512 ms  <= 1\n07/18/23 14:12:26  61513 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:26  61513 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:26  61513 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:26  61513 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:26  61513 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:26  61513 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:26  61513 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:26  61514 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:27  62018 ms  <= 1\n07/18/23 14:12:27  62018 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:27  62018 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:27  62018 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:27  62018 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:27  62019 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:27  62019 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:27  62019 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:27  62019 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:27  62523 ms  <= 1\n07/18/23 14:12:27  62524 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:27  62524 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:27  62524 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:27  62524 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:27  62524 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:27  62524 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:27  62524 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:27  62525 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:28  63029 ms  <= 1\n07/18/23 14:12:28  63029 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:28  63029 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:28  63029 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:28  63029 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:28  63029 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:28  63030 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:28  63030 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:28  63030 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:28  63534 ms  <= 1\n07/18/23 14:12:28  63535 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:28  63535 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:28  63535 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:28  63535 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:28  63535 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:28  63535 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:28  63535 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:28  63535 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:29  64039 ms  <= 1\n07/18/23 14:12:29  64040 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:29  64040 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:29  64040 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:29  64040 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:29  64040 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:29  64040 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:29  64040 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:29  64041 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:29  64544 ms  <= 1\n07/18/23 14:12:29  64544 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:29  64544 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:29  64544 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:29  64544 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:29  64544 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:29  64545 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:29  64545 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:29  64545 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:30  65050 ms  <= 1\n07/18/23 14:12:30  65050 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:30  65050 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:30  65050 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:30  65050 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:30  65050 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:30  65050 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:30  65050 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:30  65051 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:30  65555 ms  <= 1\n07/18/23 14:12:30  65555 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:30  65556 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:30  65555 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:30  65556 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:30  65556 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:30  65556 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:30  65556 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:30  65556 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:31  66060 ms  <= 1\n07/18/23 14:12:31  66061 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:31  66061 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:31  66061 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:31  66061 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:31  66061 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:31  66061 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:31  66061 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:31  66062 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:31  66566 ms  <= 1\n07/18/23 14:12:31  66566 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:31  66566 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:31  66566 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:31  66566 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:31  66566 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:31  66567 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:31  66567 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:31  66567 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:32  67071 ms  <= 1\n07/18/23 14:12:32  67071 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:32  67071 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:32  67071 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:32  67071 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:32  67072 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:32  67072 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:32  67072 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:32  67072 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:32  67577 ms  <= 1\n07/18/23 14:12:32  67577 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:32  67577 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:32  67577 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:32  67577 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:32  67577 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:32  67577 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:32  67577 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:32  67578 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:33  68082 ms  <= 1\n07/18/23 14:12:33  68082 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:33  68083 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:33  68082 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:33  68083 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:33  68083 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:33  68083 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:33  68083 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:33  68083 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:33  68587 ms  <= 1\n07/18/23 14:12:33  68588 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:33  68588 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:33  68588 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:33  68588 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:33  68588 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:33  68588 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:33  68588 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:33  68589 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:34  69093 ms  <= 1\n07/18/23 14:12:34  69093 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:34  69093 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:34  69093 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:34  69093 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:34  69093 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:34  69094 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:34  69094 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:34  69094 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:34  69598 ms  <= 1\n07/18/23 14:12:34  69598 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:34  69599 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:34  69598 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:34  69599 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:34  69599 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:34  69599 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:34  69599 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:34  69600 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:35  70104 ms  <= 1\n07/18/23 14:12:35  70104 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:35  70104 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:35  70104 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:35  70104 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:35  70104 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:35  70104 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:35  70104 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:35  70105 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:35  70609 ms  <= 1\n07/18/23 14:12:35  70609 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:35  70609 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:35  70609 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:35  70609 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:35  70609 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:35  70609 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:35  70610 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:35  70610 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:36  71114 ms  <= 1\n07/18/23 14:12:36  71115 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:36  71115 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:36  71115 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:36  71115 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:36  71115 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:36  71115 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:36  71115 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:36  71116 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:36  71620 ms  <= 1\n07/18/23 14:12:36  71620 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:36  71620 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:36  71620 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:36  71620 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:36  71620 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:36  71621 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:36  71621 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:36  71621 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:37  72125 ms  <= 1\n07/18/23 14:12:37  72125 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:37  72126 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:37  72125 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:37  72126 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:37  72126 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:37  72126 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:37  72126 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:37  72126 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:37  72630 ms  <= 1\n07/18/23 14:12:37  72631 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:37  72631 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:37  72631 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:37  72631 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:37  72631 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:37  72631 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:37  72631 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:37  72632 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:38  73136 ms  <= 1\n07/18/23 14:12:38  73136 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:38  73136 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:38  73136 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:38  73136 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:38  73136 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:38  73136 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:38  73136 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:38  73137 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:38  73641 ms  <= 1\n07/18/23 14:12:38  73641 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:38  73641 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:38  73641 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:38  73641 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:38  73641 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:38  73642 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:38  73642 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:38  73642 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:39  74146 ms  <= 1\n07/18/23 14:12:39  74146 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:39  74147 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:39  74146 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:39  74147 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:39  74147 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:39  74147 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:39  74147 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:39  74147 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:39  74652 ms  <= 1\n07/18/23 14:12:39  74652 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:39  74652 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:39  74652 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:39  74652 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:39  74652 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:39  74653 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:39  74653 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:39  74653 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:40  75158 ms  <= 1\n07/18/23 14:12:40  75158 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:40  75158 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:40  75158 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:40  75158 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:40  75158 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:40  75158 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:40  75159 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:40  75159 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:40  75663 ms  <= 1\n07/18/23 14:12:40  75663 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:40  75663 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:40  75663 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:40  75663 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:40  75664 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:40  75664 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:40  75664 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:40  75664 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:41  76168 ms  <= 1\n07/18/23 14:12:41  76169 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:41  76169 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:41  76169 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:41  76169 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:41  76169 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:41  76169 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:41  76169 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:41  76170 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:41  76674 ms  <= 1\n07/18/23 14:12:41  76674 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:41  76675 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:41  76674 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:41  76675 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:41  76675 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:42  76675 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:42  76675 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:42  76675 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:42  77179 ms  <= 1\n07/18/23 14:12:42  77180 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:42  77180 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:42  77180 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:42  77180 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:42  77180 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:42  77180 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:42  77180 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:42  77181 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:43  77685 ms  <= 1\n07/18/23 14:12:43  77685 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:43  77685 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:43  77685 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:43  77685 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:43  77685 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:43  77686 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:43  77686 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:43  77686 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:43  78190 ms  <= 1\n07/18/23 14:12:43  78191 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:43  78191 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:43  78191 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:43  78191 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:43  78191 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:43  78191 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:43  78191 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:43  78192 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:44  78696 ms  <= 1\n07/18/23 14:12:44  78696 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:44  78696 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:44  78696 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:44  78696 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:44  78696 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:44  78697 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:44  78697 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:44  78697 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:44  79201 ms  <= 1\n07/18/23 14:12:44  79202 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:44  79202 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:44  79202 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:44  79202 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:44  79202 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:44  79202 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:44  79202 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:44  79203 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:45  79706 ms  <= 1\n07/18/23 14:12:45  79706 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:45  79706 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:45  79706 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:45  79706 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:45  79706 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:45  79706 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:45  79707 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:45  79707 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:45  80211 ms  <= 1\n07/18/23 14:12:45  80212 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:45  80212 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:45  80212 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:45  80212 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:45  80212 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:45  80212 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:45  80212 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:45  80213 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:46  80717 ms  <= 1\n07/18/23 14:12:46  80717 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:46  80717 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:46  80717 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:46  80717 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:46  80717 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:46  80717 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:46  80717 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:46  80718 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:46  81222 ms  <= 1\n07/18/23 14:12:46  81222 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:46  81223 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:46  81222 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:46  81223 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:46  81223 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:46  81223 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:46  81223 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:46  81224 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:47  81727 ms  <= 1\n07/18/23 14:12:47  81727 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:47  81727 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:47  81727 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:47  81727 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:47  81727 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:47  81727 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:47  81728 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:47  81728 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:47  82232 ms  <= 1\n07/18/23 14:12:47  82232 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:47  82232 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:47  82232 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:47  82232 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:47  82233 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:47  82233 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:47  82233 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:47  82233 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:48  82739 ms  <= 1\n07/18/23 14:12:48  82739 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:48  82739 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:48  82739 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:48  82739 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:48  82740 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:48  82740 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:48  82740 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:48  82740 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:48  83244 ms  <= 1\n07/18/23 14:12:48  83245 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:48  83245 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:48  83245 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:48  83245 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:48  83245 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:48  83245 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:48  83245 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:48  83246 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:49  83750 ms  <= 1\n07/18/23 14:12:49  83750 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:49  83750 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:49  83750 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:49  83750 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:49  83750 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:49  83751 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:49  83751 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:49  83751 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:49  84255 ms  <= 1\n07/18/23 14:12:49  84255 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:49  84255 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:49  84255 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:49  84255 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:49  84256 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:49  84256 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:49  84256 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:49  84257 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  84761 ms  <= 1\n07/18/23 14:12:50  84761 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:50  84761 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  84761 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:50  84761 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:50  84761 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  84761 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:50  84761 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:50  84762 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85266 ms  <= 1\n07/18/23 14:12:50  85266 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:50  85266 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85266 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:50  85266 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:50  85267 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85267 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:50  85267 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:50  85267 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85483 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  85483 ms  <= 557948932\n07/18/23 14:12:50  85483 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50            /* TID 0x404 */\n07/18/23 14:12:50  85485 ms  <= 557948932\n07/18/23 14:12:50            /* TID 0x58e */"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50            /* TID 0x58e */\n07/18/23 14:12:50  85485 ms  <= 557948932\n07/18/23 14:12:50            /* TID 0x404 */"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85488 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  85488 ms  <= 557948932\n07/18/23 14:12:50  85488 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85504 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  85505 ms  <= 557948932\n07/18/23 14:12:50  85505 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85507 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  85507 ms  <= 557948932\n07/18/23 14:12:50  85507 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50            /* TID 0x58e */\n07/18/23 14:12:50  85509 ms  <= 557948932\n07/18/23 14:12:50  85509 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85516 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  85516 ms  <= 557948932\n07/18/23 14:12:50  85516 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85518 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  85518 ms  <= 557948932\n07/18/23 14:12:50  85518 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85539 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  85539 ms  <= 557948932\n07/18/23 14:12:50  85539 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50            /* TID 0x404 */\n07/18/23 14:12:50  85540 ms  <= 557948932\n07/18/23 14:12:50  85540 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85542 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  85542 ms  <= 557948932\n07/18/23 14:12:50  85542 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85553 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  85553 ms  <= 557948932\n07/18/23 14:12:50  85553 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50            /* TID 0x58e */\n07/18/23 14:12:50  85553 ms  <= 557948932\n07/18/23 14:12:50  85553 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85556 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  85556 ms  <= 557948932\n07/18/23 14:12:50  85556 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85563 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  85563 ms  <= 557948932\n07/18/23 14:12:50  85563 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50            /* TID 0x404 */\n07/18/23 14:12:50  85566 ms  <= 557948932\n07/18/23 14:12:50  85566 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50            /* TID 0x58e */\n07/18/23 14:12:50  85566 ms  <= 557948932\n07/18/23 14:12:50            /* TID 0x404 */"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85575 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  85576 ms  <= 557948932\n07/18/23 14:12:50  85576 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:50  85585 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  85585 ms  <= 557948932\n07/18/23 14:12:50  85585 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85596 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85597 ms  <= 557948932\n07/18/23 14:12:51  85597 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85598 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85598 ms  <= 557948932\n07/18/23 14:12:51            /* TID 0x404 */"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85606 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85606 ms  <= 557948932\n07/18/23 14:12:51  85606 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85608 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85608 ms  <= 557948932\n07/18/23 14:12:51  85608 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85610 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85610 ms  <= 557948932\n07/18/23 14:12:51  85610 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85612 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85612 ms  <= 557948932\n07/18/23 14:12:51  85612 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85637 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85637 ms  <= 557948932\n07/18/23 14:12:51  85637 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85639 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85639 ms  <= 557948932\n07/18/23 14:12:51  85639 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85640 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85640 ms  <= 557948932\n07/18/23 14:12:51  85640 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85643 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85643 ms  <= 557948932\n07/18/23 14:12:51  85643 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85652 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85652 ms  <= 557948932\n07/18/23 14:12:51  85652 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85653 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85653 ms  <= 557948932\n07/18/23 14:12:51            /* TID 0x404 */"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85653 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85653 ms  <= 557948932\n07/18/23 14:12:51            /* TID 0x58e */"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85657 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85657 ms  <= 557948932\n07/18/23 14:12:51  85657 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85668 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85668 ms  <= 557948932\n07/18/23 14:12:51  85668 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85669 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85669 ms  <= 557948932\n07/18/23 14:12:51  85669 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85683 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85683 ms  <= 557948932\n07/18/23 14:12:51  85683 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85685 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85685 ms  <= 557948932\n07/18/23 14:12:51  85685 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85772 ms  <= 1\n07/18/23 14:12:51  85773 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:51  85773 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85773 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:51  85773 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:51  85773 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85774 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:51  85774 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:51  85774 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85818 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85818 ms  <= 557948932\n07/18/23 14:12:51  85819 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  85819 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:51  85819 ms  <= 557948932\n07/18/23 14:12:51  85820 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  86279 ms  <= 1\n07/18/23 14:12:51  86280 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:51  86280 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  86280 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:51  86280 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:51  86280 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:51  86280 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:51  86280 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:51  86281 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:52  86786 ms  <= 1\n07/18/23 14:12:52  86786 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:52  86786 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:52  86786 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:52  86786 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:52  86786 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:52  86786 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:52  86787 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:52  86787 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:52  87291 ms  <= 1\n07/18/23 14:12:52  87291 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:52  87292 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:52  87291 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:52  87292 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:52  87292 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:52  87292 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:52  87292 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:52  87293 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:53  87797 ms  <= 1\n07/18/23 14:12:53  87797 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:53  87797 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:53  87797 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:53  87797 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:53  87797 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:53  87798 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:53  87798 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:53  87798 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:53  88302 ms  <= 1\n07/18/23 14:12:53  88302 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:53  88303 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:53  88302 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:53  88303 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:53  88303 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:53  88303 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:53  88303 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:53  88303 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:54  88808 ms  <= 1\n07/18/23 14:12:54  88808 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:54  88808 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:54  88808 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:54  88808 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:54  88808 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:54  88809 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:54  88809 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:54  88809 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:54  89313 ms  <= 1\n07/18/23 14:12:54  89314 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:54  89314 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:54  89314 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:54  89314 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:54  89314 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:54  89314 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:54  89314 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:54  89315 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:55  89819 ms  <= 1\n07/18/23 14:12:55  89819 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:55  89819 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:55  89819 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:55  89819 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:55  89819 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:55  89820 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:55  89820 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:55  89820 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:55  90324 ms  <= 1\n07/18/23 14:12:55  90325 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:55  90325 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:55  90325 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:55  90325 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:55  90325 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:55  90325 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:55  90325 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:55  90326 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:56  90830 ms  <= 1\n07/18/23 14:12:56  90830 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:56  90830 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:56  90830 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:56  90830 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:56  90830 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:56  90831 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:56  90831 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:56  90831 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:56  91335 ms  <= 1\n07/18/23 14:12:56  91335 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:56  91335 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:56  91335 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:56  91335 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:56  91336 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:56  91336 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:56  91336 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:56  91336 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:57  91841 ms  <= 1\n07/18/23 14:12:57  91841 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:57  91841 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:57  91841 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:57  91841 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:57  91841 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:57  91842 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:57  91842 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:57  91842 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:57  92346 ms  <= 1\n07/18/23 14:12:57  92346 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:57  92346 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:57  92346 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:57  92346 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:57  92347 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:57  92347 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:57  92347 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:57  92347 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:58  92852 ms  <= 1\n07/18/23 14:12:58  92852 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:58  92852 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:58  92852 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:58  92852 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:58  92852 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:58  92852 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:58  92853 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:58  92853 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:58  93358 ms  <= 1\n07/18/23 14:12:58  93359 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:58  93359 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:58  93359 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:58  93359 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:58  93359 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:58  93360 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:58  93360 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:58  93360 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:59  93864 ms  <= 1\n07/18/23 14:12:59  93865 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:59  93865 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:59  93865 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:59  93865 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:59  93865 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:59  93865 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:59  93865 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:59  93866 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:59  94370 ms  <= 1\n07/18/23 14:12:59  94370 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:59  94370 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:59  94370 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:12:59  94370 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:12:59  94370 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:12:59  94371 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:12:59  94371 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:12:59  94371 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:00  94875 ms  <= 1\n07/18/23 14:13:00  94875 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:00  94875 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:00  94875 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:00  94875 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:00  94876 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:00  94876 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:00  94876 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:00  94876 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:00  95380 ms  <= 1\n07/18/23 14:13:00  95380 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:00  95380 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:00  95380 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:00  95380 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:00  95381 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:00  95381 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:00  95381 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:00  95381 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:01  95885 ms  <= 1\n07/18/23 14:13:01  95886 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:01  95886 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:01  95886 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:01  95886 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:01  95886 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:01  95886 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:01  95886 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:01  95887 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:01  96391 ms  <= 1\n07/18/23 14:13:01  96391 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:01  96391 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:01  96391 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:01  96391 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:01  96391 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:01  96392 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:01  96392 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:01  96392 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:02  96896 ms  <= 1\n07/18/23 14:13:02  96896 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:02  96896 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:02  96896 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:02  96896 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:02  96897 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:02  96897 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:02  96897 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:02  96897 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:02  97401 ms  <= 1\n07/18/23 14:13:02  97402 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:02  97402 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:02  97402 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:02  97402 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:02  97402 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:02  97402 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:02  97402 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:02  97403 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:03  97907 ms  <= 1\n07/18/23 14:13:03  97907 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:03  97907 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:03  97907 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:03  97907 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:03  97908 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:03  97908 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:03  97908 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:03  97908 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:03  98414 ms  <= 1\n07/18/23 14:13:03  98414 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:03  98414 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:03  98414 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:03  98414 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:03  98414 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:03  98415 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:03  98415 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:03  98416 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:04  98920 ms  <= 1\n07/18/23 14:13:04  98920 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:04  98920 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:04  98920 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:04  98920 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:04  98920 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:04  98921 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:04  98921 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:04  98921 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:04  99425 ms  <= 1\n07/18/23 14:13:04  99425 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:04  99425 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:04  99425 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:04  99425 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:04  99425 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:04  99426 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:04  99426 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:04  99426 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:05  99930 ms  <= 1\n07/18/23 14:13:05  99930 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:05  99930 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:05  99930 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:05  99930 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:05  99931 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:05  99931 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:05  99931 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:05  99932 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:05 100436 ms  <= 1\n07/18/23 14:13:05 100436 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:05 100436 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:05 100436 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:05 100436 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:05 100436 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:05 100436 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:05 100437 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:05 100437 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:06 100941 ms  <= 1\n07/18/23 14:13:06 100942 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:06 100942 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:06 100942 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:06 100942 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:06 100942 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:06 100942 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:06 100942 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:06 100943 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:06 101447 ms  <= 1\n07/18/23 14:13:06 101448 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:06 101448 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:06 101448 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:06 101448 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:06 101448 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:06 101448 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:06 101448 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:06 101449 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:07 101953 ms  <= 1\n07/18/23 14:13:07 101953 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:07 101953 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:07 101953 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:07 101953 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:07 101953 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:07 101954 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:07 101954 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:07 101954 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:07 102458 ms  <= 1\n07/18/23 14:13:07 102459 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:07 102459 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:07 102459 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:07 102459 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:07 102459 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:07 102459 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:07 102459 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:07 102460 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:08 102964 ms  <= 1\n07/18/23 14:13:08 102964 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:08 102964 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:08 102964 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:08 102964 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:08 102964 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:08 102965 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:08 102965 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:08 102965 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:08 103470 ms  <= 1\n07/18/23 14:13:08 103470 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:08 103470 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:08 103470 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:08 103470 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:08 103471 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:08 103471 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:08 103471 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:08 103471 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:09 103975 ms  <= 1\n07/18/23 14:13:09 103976 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:09 103976 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:09 103976 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:09 103976 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:09 103976 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:09 103976 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:09 103976 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:09 103977 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:09 104481 ms  <= 1\n07/18/23 14:13:09 104481 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:09 104482 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:09 104481 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:09 104482 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:09 104482 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:09 104482 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:09 104482 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:09 104483 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:10 104986 ms  <= 1\n07/18/23 14:13:10 104986 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:10 104986 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:10 104986 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:10 104986 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:10 104987 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:10 104987 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:10 104987 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:10 104987 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:10 105491 ms  <= 1\n07/18/23 14:13:10 105491 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:10 105492 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:10 105491 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:10 105492 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:10 105492 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:10 105492 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:10 105492 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:10 105492 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:11 105996 ms  <= 1\n07/18/23 14:13:11 105997 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:11 105997 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:11 105997 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:11 105997 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:11 105997 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:11 105997 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:11 105997 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:11 105998 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:11 106502 ms  <= 1\n07/18/23 14:13:11 106503 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:11 106503 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:11 106503 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:11 106503 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:11 106503 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:11 106503 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:11 106503 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:11 106504 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:12 107009 ms  <= 1\n07/18/23 14:13:12 107009 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:12 107009 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:12 107009 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:12 107009 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:12 107009 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:12 107010 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:12 107010 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:12 107010 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:12 107514 ms  <= 1\n07/18/23 14:13:12 107514 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:12 107515 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:12 107514 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:12 107515 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:12 107515 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:12 107515 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:12 107515 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:12 107516 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:13 108020 ms  <= 1\n07/18/23 14:13:13 108020 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:13 108020 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:13 108020 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:13 108020 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:13 108020 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:13 108021 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:13 108021 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:13 108021 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:13 108525 ms  <= 1\n07/18/23 14:13:13 108526 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:13 108526 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:13 108526 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:13 108526 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:13 108526 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:13 108526 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:13 108526 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:13 108527 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:14 109031 ms  <= 1\n07/18/23 14:13:14 109031 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:14 109031 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:14 109031 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:14 109031 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:14 109031 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:14 109032 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:14 109032 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:14 109032 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:14 109536 ms  <= 1\n07/18/23 14:13:14 109537 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:14 109537 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:14 109537 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:14 109537 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:14 109537 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:14 109537 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:14 109537 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:14 109538 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:15 110041 ms  <= 1\n07/18/23 14:13:15 110042 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:15 110042 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:15 110042 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:15 110042 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:15 110042 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:15 110042 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:15 110042 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:15 110043 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:15 110547 ms  <= 1\n07/18/23 14:13:15 110547 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:15 110547 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:15 110547 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:15 110547 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:15 110548 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:15 110548 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:15 110548 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:15 110548 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:16 111052 ms  <= 1\n07/18/23 14:13:16 111053 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:16 111053 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:16 111053 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:16 111053 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:16 111053 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:16 111053 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:16 111053 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:16 111054 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:16 111558 ms  <= 1\n07/18/23 14:13:16 111558 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:16 111558 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:16 111558 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:16 111558 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:16 111559 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:16 111559 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:16 111559 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:16 111560 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:17 112063 ms  <= 1\n07/18/23 14:13:17 112063 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:17 112063 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:17 112063 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:17 112063 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:17 112063 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:17 112064 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:17 112064 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:17 112064 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:17 112568 ms  <= 1\n07/18/23 14:13:17 112569 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:17 112569 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:17 112569 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:17 112569 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:17 112569 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:17 112569 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:17 112569 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:17 112570 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:18 113074 ms  <= 1\n07/18/23 14:13:18 113074 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:18 113074 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:18 113074 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:18 113074 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:18 113075 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:18 113075 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:18 113075 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:18 113076 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:18 113581 ms  <= 1\n07/18/23 14:13:18 113582 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:18 113582 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:18 113582 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:18 113582 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:18 113582 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:18 113582 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:18 113582 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:18 113583 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:19 114087 ms  <= 1\n07/18/23 14:13:19 114087 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:19 114087 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:19 114087 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:19 114087 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:19 114087 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:19 114088 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:19 114088 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:19 114088 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:19 114593 ms  <= 1\n07/18/23 14:13:19 114593 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:19 114593 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:19 114593 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:19 114593 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:19 114594 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:19 114594 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:19 114594 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:19 114594 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:20 115099 ms  <= 1\n07/18/23 14:13:20 115099 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:20 115099 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:20 115099 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:20 115099 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:20 115100 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:20 115100 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:20 115100 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:20 115101 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:20 115606 ms  <= 1\n07/18/23 14:13:20 115606 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:20 115606 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:20 115606 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:20 115606 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:20 115606 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:20 115607 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:20 115607 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:20 115607 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:21 116111 ms  <= 1\n07/18/23 14:13:21 116111 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:21 116111 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:21 116111 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:21 116111 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:21 116111 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:21 116112 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:21 116113 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:21 116113 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:21 116621 ms  <= 1\n07/18/23 14:13:21 116622 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:21 116622 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:21 116622 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:21 116622 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:21 116622 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:21 116623 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:21 116623 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:21 116624 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:22 117149 ms  <= 1\n07/18/23 14:13:22 117149 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:22 117149 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:22 117149 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:22 117149 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:22 117149 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:22 117150 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:22 117150 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:22 117150 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:22 117654 ms  <= 1\n07/18/23 14:13:22 117654 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:22 117654 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:22 117654 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:22 117654 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:22 117655 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:22 117655 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:22 117655 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:22 117655 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:23 118159 ms  <= 1\n07/18/23 14:13:23 118160 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:23 118160 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:23 118160 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:23 118160 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:23 118160 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:23 118160 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:23 118160 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:23 118161 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:23 118665 ms  <= 1\n07/18/23 14:13:23 118665 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:23 118666 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:23 118665 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:23 118666 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:23 118666 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:23 118666 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:23 118666 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:23 118667 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:24 119171 ms  <= 1\n07/18/23 14:13:24 119171 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:24 119171 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:24 119171 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:24 119171 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:24 119171 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:24 119171 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:24 119172 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:24 119172 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:24 119676 ms  <= 1\n07/18/23 14:13:24 119676 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:24 119676 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:24 119676 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:24 119676 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:24 119676 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:25 119676 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:25 119676 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:25 119677 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:25 120181 ms  <= 1\n07/18/23 14:13:25 120182 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:25 120182 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:25 120182 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:25 120182 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:25 120182 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:25 120182 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:25 120182 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:25 120183 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:26 120687 ms  <= 1\n07/18/23 14:13:26 120687 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:26 120687 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:26 120687 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:26 120687 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:26 120687 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:26 120687 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:26 120688 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:26 120688 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:26 121193 ms  <= 1\n07/18/23 14:13:26 121194 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:26 121194 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:26 121194 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:26 121194 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:26 121194 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:26 121194 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:26 121195 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:26 121195 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:27 121700 ms  <= 1\n07/18/23 14:13:27 121700 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:27 121700 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:27 121700 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:27 121700 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:27 121700 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:27 121700 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:27 121700 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:27 121701 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:27 122205 ms  <= 1\n07/18/23 14:13:27 122206 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:27 122206 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:27 122206 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:27 122206 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:27 122206 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:27 122206 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:27 122207 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:27 122207 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:28 122711 ms  <= 1\n07/18/23 14:13:28 122712 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:28 122712 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:28 122712 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:28 122712 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:28 122712 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:28 122712 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:28 122712 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:28 122713 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:28 123217 ms  <= 1\n07/18/23 14:13:28 123217 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:28 123217 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:28 123217 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:28 123217 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:28 123217 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:28 123218 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:28 123218 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:28 123218 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:29 123722 ms  <= 1\n07/18/23 14:13:29 123722 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:29 123723 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:29 123722 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:29 123723 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:29 123723 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:29 123723 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:29 123723 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:29 123723 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:29 124227 ms  <= 1\n07/18/23 14:13:29 124227 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:29 124227 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:29 124227 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:29 124227 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:29 124227 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:29 124228 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:29 124228 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:29 124228 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:30 124733 ms  <= 1\n07/18/23 14:13:30 124733 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:30 124733 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:30 124733 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:30 124733 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:30 124733 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:30 124734 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:30 124734 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:30 124734 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:30 125238 ms  <= 1\n07/18/23 14:13:30 125239 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:30 125239 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:30 125239 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:30 125239 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:30 125239 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:30 125239 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:30 125239 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:30 125240 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:31 125744 ms  <= 1\n07/18/23 14:13:31 125744 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:31 125744 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:31 125744 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:31 125744 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:31 125744 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:31 125745 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:31 125745 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:31 125745 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:31 126250 ms  <= 1\n07/18/23 14:13:31 126250 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:31 126250 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:31 126250 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:31 126250 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:31 126250 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:31 126250 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:31 126251 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:31 126251 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:32 126755 ms  <= 1\n07/18/23 14:13:32 126755 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:32 126755 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:32 126755 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:32 126755 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:32 126755 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:32 126756 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:32 126756 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:32 126756 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:32 127260 ms  <= 1\n07/18/23 14:13:32 127261 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:32 127261 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:32 127261 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:32 127261 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:32 127261 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:32 127261 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:32 127261 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:32 127262 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:33 127765 ms  <= 1\n07/18/23 14:13:33 127765 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:33 127765 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:33 127765 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:33 127765 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:33 127765 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:33 127766 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:33 127766 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:33 127766 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:33 128270 ms  <= 1\n07/18/23 14:13:33 128270 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:33 128271 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:33 128270 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:33 128271 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:33 128271 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:33 128271 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:33 128271 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:33 128272 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:34 128776 ms  <= 1\n07/18/23 14:13:34 128777 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:34 128777 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:34 128777 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:34 128777 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:34 128777 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:34 128777 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:34 128777 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:34 128778 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:34 129282 ms  <= 1\n07/18/23 14:13:34 129282 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:34 129282 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:34 129282 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:34 129282 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:34 129282 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:34 129283 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:34 129283 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:34 129283 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:35 129787 ms  <= 1\n07/18/23 14:13:35 129787 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:35 129787 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:35 129787 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:35 129787 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:35 129787 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:35 129788 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:35 129788 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:35 129788 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:35 130292 ms  <= 1\n07/18/23 14:13:35 130292 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:35 130293 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:35 130292 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:35 130293 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:35 130293 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:35 130293 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:35 130293 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:35 130294 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:36 130797 ms  <= 1\n07/18/23 14:13:36 130798 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:36 130798 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:36 130798 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:36 130798 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:36 130798 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:36 130798 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:36 130798 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:36 130799 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:36 131304 ms  <= 1\n07/18/23 14:13:36 131304 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:36 131305 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:36 131304 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:36 131305 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:36 131305 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:36 131305 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:36 131305 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:36 131306 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:37 131810 ms  <= 1\n07/18/23 14:13:37 131810 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:37 131810 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:37 131810 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:37 131810 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:37 131811 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:37 131811 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:37 131811 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:37 131811 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:37 132315 ms  <= 1\n07/18/23 14:13:37 132316 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:37 132316 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:37 132316 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:37 132316 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:37 132316 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:37 132316 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:37 132316 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:37 132317 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:38 132821 ms  <= 1\n07/18/23 14:13:38 132821 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:38 132821 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:38 132821 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:38 132821 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:38 132822 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:38 132822 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:38 132822 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:38 132822 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:38 133327 ms  <= 1\n07/18/23 14:13:38 133327 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:38 133327 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:38 133327 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:38 133327 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:38 133327 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:38 133327 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:38 133328 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:38 133328 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:39 133832 ms  <= 1\n07/18/23 14:13:39 133833 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:39 133833 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:39 133833 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:39 133833 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:39 133833 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:39 133833 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:39 133833 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:39 133834 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:39 134338 ms  <= 1\n07/18/23 14:13:39 134338 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:39 134338 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:39 134338 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:39 134338 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:39 134338 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:39 134339 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:39 134339 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:39 134339 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:40 134843 ms  <= 1\n07/18/23 14:13:40 134844 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:40 134844 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:40 134844 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:40 134844 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:40 134844 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:40 134844 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:40 134844 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:40 134845 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:40 135349 ms  <= 1\n07/18/23 14:13:40 135349 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:40 135349 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:40 135349 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:40 135349 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:40 135349 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:40 135349 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:40 135350 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:40 135350 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:41 135854 ms  <= 1\n07/18/23 14:13:41 135854 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:41 135855 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:41 135854 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:41 135855 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:41 135855 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:41 135855 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:41 135855 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:41 135856 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:41 136360 ms  <= 1\n07/18/23 14:13:41 136361 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:41 136361 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:41 136361 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:41 136361 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:41 136361 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:41 136361 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:41 136361 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:41 136362 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:42 136866 ms  <= 1\n07/18/23 14:13:42 136866 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:42 136867 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:42 136866 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:42 136867 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:42 136867 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:42 136867 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:42 136867 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:42 136867 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:42 137372 ms  <= 1\n07/18/23 14:13:42 137372 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:42 137372 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:42 137372 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:42 137372 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:42 137372 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:42 137372 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:42 137372 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:42 137373 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:43 137877 ms  <= 1\n07/18/23 14:13:43 137878 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:43 137878 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:43 137878 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:43 137878 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:43 137878 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:43 137878 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:43 137878 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:43 137879 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:43 138383 ms  <= 1\n07/18/23 14:13:43 138383 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:43 138383 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:43 138383 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:43 138383 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:43 138383 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:43 138384 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:43 138384 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:43 138384 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:44 138888 ms  <= 1\n07/18/23 14:13:44 138889 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:44 138889 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:44 138889 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:44 138889 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:44 138889 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:44 138889 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:44 138889 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:44 138890 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:44 139394 ms  <= 1\n07/18/23 14:13:44 139395 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:44 139395 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:44 139395 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:44 139395 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:44 139395 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:44 139395 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:44 139395 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:44 139396 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:45 139899 ms  <= 1\n07/18/23 14:13:45 139900 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:45 139900 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:45 139900 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:45 139900 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:45 139900 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:45 139900 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:45 139900 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:45 139901 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:45 140405 ms  <= 1\n07/18/23 14:13:45 140405 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:45 140405 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:45 140405 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:45 140405 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:45 140406 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:45 140406 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:45 140406 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:45 140407 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:46 140911 ms  <= 1\n07/18/23 14:13:46 140911 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:46 140912 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:46 140911 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:46 140912 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:46 140912 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:46 140912 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:46 140912 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:46 140912 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:46 141416 ms  <= 1\n07/18/23 14:13:46 141417 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:46 141417 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:46 141417 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:46 141417 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:46 141417 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:46 141417 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:46 141417 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:46 141418 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:47 141922 ms  <= 1\n07/18/23 14:13:47 141922 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:47 141923 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:47 141922 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:47 141923 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:47 141923 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:47 141923 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:47 141923 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:47 141924 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:47 142428 ms  <= 1\n07/18/23 14:13:47 142429 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:47 142429 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:47 142429 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:47 142429 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:47 142429 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:47 142429 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:47 142429 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:47 142430 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:48 142934 ms  <= 1\n07/18/23 14:13:48 142934 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:48 142935 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:48 142934 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:48 142935 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:48 142935 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:48 142935 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:48 142935 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:48 142936 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:48 143441 ms  <= 1\n07/18/23 14:13:48 143441 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:48 143441 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:48 143441 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:48 143441 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:48 143441 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:48 143442 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:48 143442 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:48 143442 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:49 143946 ms  <= 1\n07/18/23 14:13:49 143947 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:49 143947 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:49 143947 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:49 143947 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:49 143947 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:49 143947 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:49 143947 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:49 143948 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:49 144452 ms  <= 1\n07/18/23 14:13:49 144453 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:49 144453 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:49 144453 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:49 144453 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:49 144453 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:49 144453 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:49 144453 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:49 144454 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:50 144958 ms  <= 1\n07/18/23 14:13:50 144958 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:50 144958 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:50 144958 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:50 144958 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:50 144958 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:50 144959 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:50 144959 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:50 144959 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:50 145463 ms  <= 1\n07/18/23 14:13:50 145464 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:50 145464 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:50 145464 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:50 145464 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:50 145464 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:50 145464 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:50 145464 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:50 145465 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:51 145969 ms  <= 1\n07/18/23 14:13:51 145969 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:51 145969 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:51 145969 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:51 145969 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:51 145969 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:51 145970 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:51 145970 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:51 145970 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:51 146474 ms  <= 1\n07/18/23 14:13:51 146475 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:51 146475 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:51 146475 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:51 146475 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:51 146475 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:51 146475 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:51 146475 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:51 146476 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:52 146980 ms  <= 1\n07/18/23 14:13:52 146981 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:52 146981 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:52 146981 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:52 146981 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:52 146981 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:52 146981 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:52 146981 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:52 146982 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:52 147486 ms  <= 1\n07/18/23 14:13:52 147486 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:52 147487 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:52 147486 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:52 147487 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:52 147487 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:52 147487 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:52 147487 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:52 147488 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:53 147992 ms  <= 1\n07/18/23 14:13:53 147992 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:53 147992 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:53 147992 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:53 147992 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:53 147992 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:53 147993 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:53 147993 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:53 147993 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:53 148497 ms  <= 1\n07/18/23 14:13:53 148498 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:53 148498 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:53 148498 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:53 148498 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:53 148498 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:53 148498 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:53 148498 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:53 148499 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:54 149003 ms  <= 1\n07/18/23 14:13:54 149003 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:54 149003 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:54 149003 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:54 149003 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:54 149003 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:54 149004 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:54 149004 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:54 149004 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:54 149508 ms  <= 1\n07/18/23 14:13:54 149509 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:54 149509 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:54 149509 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:54 149509 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:54 149510 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:54 149510 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:54 149510 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:54 149511 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:55 150015 ms  <= 1\n07/18/23 14:13:55 150015 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:55 150015 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:55 150015 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:55 150015 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:55 150015 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:55 150016 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:55 150016 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:55 150016 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:55 150521 ms  <= 1\n07/18/23 14:13:55 150521 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:55 150521 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:55 150521 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:55 150521 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:55 150521 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:55 150522 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:55 150522 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:55 150522 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:56 151026 ms  <= 1\n07/18/23 14:13:56 151027 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:56 151027 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:56 151027 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:56 151027 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:56 151027 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:56 151027 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:56 151027 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:56 151028 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:56 151532 ms  <= 1\n07/18/23 14:13:56 151532 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:56 151532 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:56 151532 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:56 151532 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:56 151532 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:56 151533 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:56 151533 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:56 151533 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:57 152038 ms  <= 1\n07/18/23 14:13:57 152038 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:57 152038 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:57 152038 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:57 152038 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:57 152038 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:57 152038 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:57 152039 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:57 152039 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:57 152544 ms  <= 1\n07/18/23 14:13:57 152545 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:57 152545 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:57 152545 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:57 152545 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:57 152545 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:57 152545 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:57 152545 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:57 152546 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:58 153051 ms  <= 1\n07/18/23 14:13:58 153051 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:58 153052 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:58 153051 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:58 153052 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:58 153052 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:58 153052 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:58 153052 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:58 153053 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:58 153558 ms  <= 1\n07/18/23 14:13:58 153558 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:58 153559 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:58 153558 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:58 153559 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:58 153559 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:58 153559 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:58 153559 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:58 153559 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:59 154064 ms  <= 1\n07/18/23 14:13:59 154064 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:59 154064 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:59 154064 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:59 154064 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:59 154064 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:59 154064 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:59 154064 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:59 154065 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:59 154569 ms  <= 1\n07/18/23 14:13:59 154569 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:59 154569 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:59 154569 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:13:59 154569 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:13:59 154570 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:13:59 154570 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:59 154570 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:13:59 154570 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:00 155074 ms  <= 1\n07/18/23 14:14:00 155075 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:00 155075 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:00 155075 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:00 155075 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:00 155075 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:00 155075 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:00 155075 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:00 155076 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:00 155580 ms  <= 1\n07/18/23 14:14:00 155580 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:00 155580 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:00 155580 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:00 155580 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:00 155580 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:00 155581 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:00 155581 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:00 155581 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:01 156085 ms  <= 1\n07/18/23 14:14:01 156086 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:01 156086 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:01 156086 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:01 156086 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:01 156086 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:01 156086 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:01 156086 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:01 156087 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:01 156591 ms  <= 1\n07/18/23 14:14:01 156591 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:01 156591 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:01 156591 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:01 156591 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:01 156591 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:01 156592 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:01 156592 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:01 156592 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:02 157097 ms  <= 1\n07/18/23 14:14:02 157097 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:02 157097 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:02 157097 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:02 157097 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:02 157097 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:02 157097 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:02 157097 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:02 157098 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:02 157602 ms  <= 1\n07/18/23 14:14:02 157602 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:02 157602 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:02 157602 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:02 157602 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:02 157602 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:02 157603 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:02 157603 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:02 157603 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:03 158108 ms  <= 1\n07/18/23 14:14:03 158108 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:03 158108 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:03 158108 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:03 158108 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:03 158108 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:03 158109 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:03 158109 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:03 158109 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:03 158613 ms  <= 1\n07/18/23 14:14:03 158613 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:03 158614 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:03 158613 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:03 158614 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:03 158614 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:03 158614 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:03 158614 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:03 158615 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:04 159119 ms  <= 1\n07/18/23 14:14:04 159119 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:04 159119 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:04 159119 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:04 159119 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:04 159120 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:04 159120 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:04 159120 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:04 159120 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:04 159623 ms  <= 1\n07/18/23 14:14:04 159624 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:04 159624 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:04 159624 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:04 159624 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:04 159624 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:04 159624 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:04 159624 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:04 159625 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:05 160128 ms  <= 1\n07/18/23 14:14:05 160128 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:05 160129 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:05 160128 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:05 160129 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:05 160129 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:05 160129 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:05 160129 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:05 160130 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:05 160634 ms  <= 1\n07/18/23 14:14:05 160634 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:05 160634 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:05 160634 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:05 160634 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:05 160634 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:05 160634 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:05 160634 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:05 160635 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:06 161139 ms  <= 1\n07/18/23 14:14:06 161139 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:06 161140 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:06 161139 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:06 161140 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:06 161140 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:06 161140 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:06 161140 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:06 161140 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:06 161645 ms  <= 1\n07/18/23 14:14:06 161645 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:06 161645 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:06 161645 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:06 161645 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:06 161646 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:06 161646 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:06 161646 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:06 161647 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:07 162151 ms  <= 1\n07/18/23 14:14:07 162151 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:07 162152 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:07 162151 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:07 162152 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:07 162152 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:07 162152 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:07 162152 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:07 162152 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:07 162657 ms  <= 1\n07/18/23 14:14:07 162657 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:07 162657 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:07 162657 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:07 162657 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:07 162657 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:07 162657 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:07 162657 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:07 162658 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:08 163162 ms  <= 1\n07/18/23 14:14:08 163162 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:08 163163 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:08 163162 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:08 163163 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:08 163163 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:08 163163 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:08 163163 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:08 163163 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:08 163667 ms  <= 1\n07/18/23 14:14:08 163668 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:08 163668 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:08 163668 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:08 163668 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:08 163668 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:08 163668 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:08 163668 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:08 163669 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:09 164173 ms  <= 1\n07/18/23 14:14:09 164173 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:09 164173 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:09 164173 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:09 164173 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:09 164173 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:09 164173 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:09 164174 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:09 164174 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:10 164678 ms  <= 1\n07/18/23 14:14:10 164678 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:10 164679 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:10 164678 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:10 164679 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:10 164679 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:10 164679 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:10 164679 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:10 164679 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:10 165184 ms  <= 1\n07/18/23 14:14:10 165184 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:10 165184 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:10 165184 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:10 165184 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:10 165184 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:10 165185 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:10 165185 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:10 165185 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:11 165689 ms  <= 1\n07/18/23 14:14:11 165690 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:11 165690 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:11 165690 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:11 165690 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:11 165690 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:11 165690 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:11 165690 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:11 165691 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:11 166195 ms  <= 1\n07/18/23 14:14:11 166195 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:11 166195 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:11 166195 ms  CarPropertyManagerEx.getProperty(557948932, 0)\n07/18/23 14:14:11 166195 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557948932, 0)\n07/18/23 14:14:11 166196 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_VSPNE",
                "occurrence_info": "07/18/23 14:14:11 166196 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:14:11 166196 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557948932, 0)\n07/18/23 14:14:11 166196 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            }
        ],
        "557948928": [
            {
                "description": "HONDA_AT",
                "occurrence_info": "07/18/23 14:12:50  84830 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  84830 ms  <= 557948928\n07/18/23 14:12:50  84830 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_AT",
                "occurrence_info": "07/18/23 14:12:50  84831 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:50  84831 ms  <= 557948928\n07/18/23 14:12:50  84832 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_AT",
                "occurrence_info": "07/18/23 14:13:20 114831 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:20 114831 ms  <= 557948928\n07/18/23 14:13:20 114832 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_AT",
                "occurrence_info": "07/18/23 14:13:20 114833 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:20 114833 ms  <= 557948928\n07/18/23 14:13:20 114833 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_AT",
                "occurrence_info": "07/18/23 14:13:20            /* TID 0x404 */\n07/18/23 14:13:20 115012 ms  <= 557948928\n07/18/23 14:13:20            /* TID 0x58e */"
            },
            {
                "description": "HONDA_AT",
                "occurrence_info": "07/18/23 14:13:20 115015 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:20 115015 ms  <= 557948928\n07/18/23 14:13:20 115015 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_AT",
                "occurrence_info": "07/18/23 14:13:20            /* TID 0x404 */\n07/18/23 14:13:20 115196 ms  <= 557948928\n07/18/23 14:13:20            /* TID 0x58e */"
            },
            {
                "description": "HONDA_AT",
                "occurrence_info": "07/18/23 14:13:20 115199 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:20 115199 ms  <= 557948928\n07/18/23 14:13:20 115199 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_AT",
                "occurrence_info": "07/18/23 14:13:20 115396 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:20 115396 ms  <= 557948928\n07/18/23 14:13:20            /* TID 0x58e */"
            },
            {
                "description": "HONDA_AT",
                "occurrence_info": "07/18/23 14:13:20 115400 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:20 115400 ms  <= 557948928\n07/18/23 14:13:20 115400 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_AT",
                "occurrence_info": "07/18/23 14:13:21            /* TID 0x404 */\n07/18/23 14:13:21 115765 ms  <= 557948928\n07/18/23 14:13:21 115765 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_AT",
                "occurrence_info": "07/18/23 14:13:21 115768 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:21 115768 ms  <= 557948928\n07/18/23 14:13:21 115769 ms  CarPropertyValue.getStatus()"
            }
        ],
        "557948931": [
            {
                "description": "HONDA_MICU_BCM",
                "occurrence_info": "07/18/23 14:12:52            /* TID 0x404 */\n07/18/23 14:12:52  87137 ms  <= 557948931\n07/18/23 14:12:52  87137 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_MICU_BCM",
                "occurrence_info": "07/18/23 14:12:52            /* TID 0x58e */\n07/18/23 14:12:52  87138 ms  <= 557948931\n07/18/23 14:12:52            /* TID 0x404 */"
            }
        ],
        "555786246": [
            {
                "description": "HONDA_IGNITION_STATE",
                "occurrence_info": "07/18/23 14:12:52  87138 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:52  87138 ms  <= 555786246\n07/18/23 14:12:52            /* TID 0x58e */"
            },
            {
                "description": "HONDA_IGNITION_STATE",
                "occurrence_info": "07/18/23 14:12:52  87141 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:12:52  87142 ms  <= 555786246\n07/18/23 14:12:52  87143 ms  CarPropertyValue.getStatus()"
            }
        ],
        "561029376": [
            {
                "description": "HONDA_PARKING_BRAKE",
                "occurrence_info": "07/18/23 14:13:20 114827 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:20 114827 ms  <= 561029376\n07/18/23 14:13:20 114828 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_PARKING_BRAKE",
                "occurrence_info": "07/18/23 14:13:20 114829 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:20 114829 ms  <= 561029376\n07/18/23 14:13:20 114829 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_PARKING_BRAKE",
                "occurrence_info": "07/18/23 14:13:20 115011 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:20 115011 ms  <= 561029376\n07/18/23 14:13:20 115011 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_PARKING_BRAKE",
                "occurrence_info": "07/18/23 14:13:20            /* TID 0x58e */\n07/18/23 14:13:20 115012 ms  <= 561029376\n07/18/23 14:13:20            /* TID 0x404 */"
            },
            {
                "description": "HONDA_PARKING_BRAKE",
                "occurrence_info": "07/18/23 14:13:20 115195 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:20 115195 ms  <= 561029376\n07/18/23 14:13:20 115195 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_PARKING_BRAKE",
                "occurrence_info": "07/18/23 14:13:20            /* TID 0x58e */\n07/18/23 14:13:20 115196 ms  <= 561029376\n07/18/23 14:13:20            /* TID 0x404 */"
            },
            {
                "description": "HONDA_PARKING_BRAKE",
                "occurrence_info": "07/18/23 14:13:20 115395 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:20 115395 ms  <= 561029376\n07/18/23 14:13:20 115395 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_PARKING_BRAKE",
                "occurrence_info": "07/18/23 14:13:20            /* TID 0x58e */\n07/18/23 14:13:20 115397 ms  <= 561029376\n07/18/23 14:13:20 115397 ms  CarPropertyValue.getStatus()"
            },
            {
                "description": "HONDA_PARKING_BRAKE",
                "occurrence_info": "07/18/23 14:13:21 115763 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:21 115763 ms  <= 561029376\n07/18/23 14:13:21 115763 ms  CarPropertyEvent.getEventType()"
            },
            {
                "description": "HONDA_PARKING_BRAKE",
                "occurrence_info": "07/18/23 14:13:21 115764 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:21 115765 ms  <= 561029376\n07/18/23 14:13:21 115765 ms  CarPropertyValue.getStatus()"
            }
        ],
        "557909764": [
            {
                "description": "HONDA_ILLUMI_METER_ILL_STATUS_CANCEL",
                "occurrence_info": "07/18/23 14:13:21 116626 ms  <= 1\n07/18/23 14:13:21 116627 ms  CarPropertyManagerEx.getProperty(557909764, 0)\n07/18/23 14:13:21 116627 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557909764, 0)"
            },
            {
                "description": "HONDA_ILLUMI_METER_ILL_STATUS_CANCEL",
                "occurrence_info": "07/18/23 14:13:21 116627 ms  CarPropertyManagerEx.getProperty(557909764, 0)\n07/18/23 14:13:21 116627 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557909764, 0)\n07/18/23 14:13:21 116627 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_ILLUMI_METER_ILL_STATUS_CANCEL",
                "occurrence_info": "07/18/23 14:13:21 116627 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:21 116627 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557909764, 0)\n07/18/23 14:13:21 116628 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_ILLUMI_METER_ILL_STATUS_CANCEL",
                "occurrence_info": "07/18/23 14:13:21 116633 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:21 116633 ms  <= 557909764\n07/18/23 14:13:21 116633 ms  CarPropertyValue.getValue()"
            },
            {
                "description": "HONDA_ILLUMI_METER_ILL_STATUS_CANCEL",
                "occurrence_info": "07/18/23 14:13:21 116673 ms  <= 1\n07/18/23 14:13:21 116673 ms  CarPropertyManagerEx.getProperty(557909764, 0)\n07/18/23 14:13:21 116673 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557909764, 0)"
            },
            {
                "description": "HONDA_ILLUMI_METER_ILL_STATUS_CANCEL",
                "occurrence_info": "07/18/23 14:13:21 116673 ms  CarPropertyManagerEx.getProperty(557909764, 0)\n07/18/23 14:13:21 116673 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557909764, 0)\n07/18/23 14:13:21 116673 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_ILLUMI_METER_ILL_STATUS_CANCEL",
                "occurrence_info": "07/18/23 14:13:22 116673 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:22 116673 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557909764, 0)\n07/18/23 14:13:22 116674 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_ILLUMI_METER_ILL_STATUS_CANCEL",
                "occurrence_info": "07/18/23 14:13:22 116675 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:22 116675 ms  <= 557909764\n07/18/23 14:13:22 116675 ms  CarPropertyValue.getValue()"
            }
        ],
        "557844230": [
            {
                "description": "HONDA_ILLUMI_ILSTEP_DAYTIME_MEMORY",
                "occurrence_info": "07/18/23 14:13:21 116642 ms  <= 1\n07/18/23 14:13:21 116647 ms  CarPropertyManagerEx.getProperty(557844230, 0)\n07/18/23 14:13:21 116648 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557844230, 0)"
            },
            {
                "description": "HONDA_ILLUMI_ILSTEP_DAYTIME_MEMORY",
                "occurrence_info": "07/18/23 14:13:21 116647 ms  CarPropertyManagerEx.getProperty(557844230, 0)\n07/18/23 14:13:21 116648 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557844230, 0)\n07/18/23 14:13:21 116648 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_ILLUMI_ILSTEP_DAYTIME_MEMORY",
                "occurrence_info": "07/18/23 14:13:21 116648 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:21 116648 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557844230, 0)\n07/18/23 14:13:21 116650 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_ILLUMI_ILSTEP_DAYTIME_MEMORY",
                "occurrence_info": "07/18/23 14:13:21 116652 ms  CarPropertyValue.getPropertyId()\n07/18/23 14:13:21 116652 ms  <= 557844230\n07/18/23 14:13:21 116652 ms  CarPropertyValue.getValue()"
            }
        ],
        "557909765": [
            {
                "description": "HONDA_ILLUMI_METER_ILL_STEP",
                "occurrence_info": "07/18/23 14:13:21 116653 ms  <= 1\n07/18/23 14:13:21 116662 ms  CarPropertyManagerEx.getProperty(557909765, 0)\n07/18/23 14:13:21 116662 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557909765, 0)"
            },
            {
                "description": "HONDA_ILLUMI_METER_ILL_STEP",
                "occurrence_info": "07/18/23 14:13:21 116662 ms  CarPropertyManagerEx.getProperty(557909765, 0)\n07/18/23 14:13:21 116662 ms     | CarPropertyManagerEx$4.$init(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx>\", 557909765, 0)\n07/18/23 14:13:21 116662 ms     | CarPropertyManagerEx.executeServiceApi(\"<instance: com.honda.auto.internal.core.property.CarPropertyManagerEx$Task, $className: com.honda.auto.internal.core.property.CarPropertyManagerEx$4>\")"
            },
            {
                "description": "HONDA_ILLUMI_METER_ILL_STEP",
                "occurrence_info": "07/18/23 14:13:21 116663 ms     |    |    |    | <= \"<instance: android.car.hardware.property.ICarProperty, $className: android.car.hardware.property.ICarProperty$Stub$Proxy>\"\n07/18/23 14:13:21 116669 ms     |    |    |    | ICarProperty$Stub$Proxy.getProperty(557909765, 0)\n07/18/23 14:13:21 116670 ms     |    |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "HONDA_ILLUMI_METER_ILL_STEP",
                "occurrence_info": "07/18/23 14:13:21 116672 ms  | CarPropertyValue.getPropertyId()\n07/18/23 14:13:21 116672 ms  <= 557909765\n07/18/23 14:13:21 116672 ms  CarPropertyValue.getValue()"
            }
        ]
    },
    "Radio_07-10-2023-11_50_13_Honda_IVI-SYSTEM_API_30": {},
    "PlayStore_07-10-2023-11_04_38_Honda_IVI-SYSTEM_API_30": {},
    "com.google.process.gservices_07-18-2023-13_51_45_Honda_IVI-SYSTEM_API_30": {},
    "com.honda.ivi.wifisettingsservice_07-18-2023-15_33_26_Honda_IVI-SYSTEM_API_30": {},
    "com.google.android.permissioncontroller_07-10-2023-16_17_38_Honda_IVI-SYSTEM_API_30": {},
    "com.honda.ivi.systemdaemon_07-18-2023-15_29_04_Honda_IVI-SYSTEM_API_30": {},
    "com.android.providers.media.module_07-10-2023-15_24_35_Honda_IVI-SYSTEM_API_30": {},
    "com.google.process.gapps_07-10-2023-16_12_28_Honda_IVI-SYSTEM_API_30": {},
    "com.honda.ivi.clockFaces_07-18-2023-14_53_30_Honda_IVI-SYSTEM_API_30": {},
    "com.honda.ivi.radioservice_07-18-2023-15_24_50_Honda_IVI-SYSTEM_API_30": {},
    "android.process.acore_07-10-2023-14_06_01_Honda_IVI-SYSTEM_API_30": {},
    "com.google.android.gms.persistent_07-18-2023-15_36_40_Honda_IVI-SYSTEM_API_30": {},
    "com.android.phone_07-10-2023-15_02_44_Honda_IVI-SYSTEM_API_30": {},
    "com.honda.ivi.btsettingsservice_07-18-2023-14_24_28_Honda_IVI-SYSTEM_API_30": {},
    "com.android.providers.calendar_07-10-2023-15_17_31_Honda_IVI-SYSTEM_API_30": {},
    "com.honda.ivi.providers.automotivesettings_07-18-2023-15_09_49_Honda_IVI-SYSTEM_API_30": {},
    "com.android.car.messenger_07-10-2023-14_46_56_Honda_IVI-SYSTEM_API_30": {},
    "com.honda.ivi.fm_07-18-2023-14_58_04_Honda_IVI-SYSTEM_API_30": {},
    "com.android.se_07-10-2023-15_30_47_Honda_IVI-SYSTEM_API_30": {},
    "com.android.vending_background_07-18-2023-13_05_56_Honda_IVI-SYSTEM_API_30": {},
    "com.google.android.gms.unstable_07-18-2023-15_43_45_Honda_IVI-SYSTEM_API_30": {},
    "com.honda.ivi.camera_07-18-2023-14_33_52_Honda_IVI-SYSTEM_API_30": {},
    "GoogleAssistant_07-10-2023-10_51_26_Honda_IVI-SYSTEM_API_30": {},
    "com.honda.ivi.phone_hftservice_07-18-2023-15_05_10_Honda_IVI-SYSTEM_API_30": {},
    "com.google.android.apps.automotive.inputmethod_07-18-2023-13_23_01_Honda_IVI-SYSTEM_API_30": {}
}

==> Figures/system_wide_prop_access/pole_props_in_traces.json <==
{
    "10-09-2023-19_28_49_Polestar2_Maps": {
        "286261505": [
            {
                "description": "INFO_MAKE",
                "occurrence_info": "10/09/23 19:29:24   3296 ms  CarInfoManager.getManufacturer()\n10/09/23 19:29:24   3296 ms     | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 286261505, 0)\n10/09/23 19:29:24   3296 ms     |    | ICarProperty$Stub$Proxy.getProperty(286261505, 0)"
            },
            {
                "description": "INFO_MAKE",
                "occurrence_info": "10/09/23 19:29:24   3296 ms     | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 286261505, 0)\n10/09/23 19:29:24   3296 ms     |    | ICarProperty$Stub$Proxy.getProperty(286261505, 0)\n10/09/23 19:29:24   3298 ms     |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "INFO_MAKE",
                "occurrence_info": "10/09/23 19:30:25  64845 ms  CarInfoManager.getManufacturer()\n10/09/23 19:30:25  64845 ms     | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 286261505, 0)\n10/09/23 19:30:25  64845 ms     |    | ICarProperty$Stub$Proxy.getProperty(286261505, 0)"
            },
            {
                "description": "INFO_MAKE",
                "occurrence_info": "10/09/23 19:30:25  64845 ms     | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 286261505, 0)\n10/09/23 19:30:25  64845 ms     |    | ICarProperty$Stub$Proxy.getProperty(286261505, 0)\n10/09/23 19:30:25  64845 ms     |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            }
        ],
        "286261506": [
            {
                "description": "INFO_MODEL",
                "occurrence_info": "10/09/23 19:29:24   3300 ms  CarInfoManager.getModel()\n10/09/23 19:29:24   3300 ms     | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 286261506, 0)\n10/09/23 19:29:24   3300 ms     |    | ICarProperty$Stub$Proxy.getProperty(286261506, 0)"
            },
            {
                "description": "INFO_MODEL",
                "occurrence_info": "10/09/23 19:29:24   3300 ms     | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 286261506, 0)\n10/09/23 19:29:24   3300 ms     |    | ICarProperty$Stub$Proxy.getProperty(286261506, 0)\n10/09/23 19:29:24   3300 ms     |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            }
        ],
        "289407235": [
            {
                "description": "INFO_MODEL_YEAR",
                "occurrence_info": "10/09/23 19:29:24   3301 ms  CarInfoManager.getModelYear()\n10/09/23 19:29:24   3301 ms     | CarPropertyManager.getIntProperty(289407235, 0)\n10/09/23 19:29:24   3301 ms     |    | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289407235, 0)"
            },
            {
                "description": "INFO_MODEL_YEAR",
                "occurrence_info": "10/09/23 19:29:24   3301 ms     | CarPropertyManager.getIntProperty(289407235, 0)\n10/09/23 19:29:24   3301 ms     |    | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289407235, 0)\n10/09/23 19:29:24   3301 ms     |    |    | ICarProperty$Stub$Proxy.getProperty(289407235, 0)"
            },
            {
                "description": "INFO_MODEL_YEAR",
                "occurrence_info": "10/09/23 19:29:24   3301 ms     |    | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289407235, 0)\n10/09/23 19:29:24   3301 ms     |    |    | ICarProperty$Stub$Proxy.getProperty(289407235, 0)\n10/09/23 19:29:24   3302 ms     |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            }
        ],
        "289472773": [
            {
                "description": "INFO_FUEL_TYPE",
                "occurrence_info": "10/09/23 19:29:24   3304 ms  CarInfoManager.getFuelTypes()\n10/09/23 19:29:24   3304 ms     | CarPropertyManager.getIntArrayProperty(289472773, 0)\n10/09/23 19:29:24   3304 ms     |    | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289472773, 0)"
            },
            {
                "description": "INFO_FUEL_TYPE",
                "occurrence_info": "10/09/23 19:29:24   3304 ms     | CarPropertyManager.getIntArrayProperty(289472773, 0)\n10/09/23 19:29:24   3304 ms     |    | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289472773, 0)\n10/09/23 19:29:24   3304 ms     |    |    | ICarProperty$Stub$Proxy.getProperty(289472773, 0)"
            },
            {
                "description": "INFO_FUEL_TYPE",
                "occurrence_info": "10/09/23 19:29:24   3304 ms     |    | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289472773, 0)\n10/09/23 19:29:24   3304 ms     |    |    | ICarProperty$Stub$Proxy.getProperty(289472773, 0)\n10/09/23 19:29:24   3305 ms     |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            },
            {
                "description": "INFO_FUEL_TYPE",
                "occurrence_info": "10/09/23 19:30:25  64842 ms  CarInfoManager.getFuelTypes()\n10/09/23 19:30:25  64842 ms     | CarPropertyManager.getIntArrayProperty(289472773, 0)\n10/09/23 19:30:25  64843 ms     |    | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289472773, 0)"
            },
            {
                "description": "INFO_FUEL_TYPE",
                "occurrence_info": "10/09/23 19:30:25  64842 ms     | CarPropertyManager.getIntArrayProperty(289472773, 0)\n10/09/23 19:30:25  64843 ms     |    | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289472773, 0)\n10/09/23 19:30:25  64843 ms     |    |    | ICarProperty$Stub$Proxy.getProperty(289472773, 0)"
            },
            {
                "description": "INFO_FUEL_TYPE",
                "occurrence_info": "10/09/23 19:30:25  64843 ms     |    | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289472773, 0)\n10/09/23 19:30:25  64843 ms     |    |    | ICarProperty$Stub$Proxy.getProperty(289472773, 0)\n10/09/23 19:30:25  64843 ms     |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            }
        ],
        "289472775": [
            {
                "description": "INFO_EV_CONNECTOR_TYPE",
                "occurrence_info": "10/09/23 19:29:24   3307 ms  CarInfoManager.getEvConnectorTypes()\n10/09/23 19:29:24   3307 ms     | CarPropertyManager.getIntArrayProperty(289472775, 0)\n10/09/23 19:29:24   3307 ms     |    | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289472775, 0)"
            },
            {
                "description": "INFO_EV_CONNECTOR_TYPE",
                "occurrence_info": "10/09/23 19:29:24   3307 ms     | CarPropertyManager.getIntArrayProperty(289472775, 0)\n10/09/23 19:29:24   3307 ms     |    | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289472775, 0)\n10/09/23 19:29:24   3307 ms     |    |    | ICarProperty$Stub$Proxy.getProperty(289472775, 0)"
            },
            {
                "description": "INFO_EV_CONNECTOR_TYPE",
                "occurrence_info": "10/09/23 19:29:24   3307 ms     |    | CarPropertyManager.getProperty(\"<instance: java.lang.Class>\", 289472775, 0)\n10/09/23 19:29:24   3307 ms     |    |    | ICarProperty$Stub$Proxy.getProperty(289472775, 0)\n10/09/23 19:29:24   3307 ms     |    |    |    | CarPropertyValue$1.createFromParcel(\"<instance: android.os.Parcel>\")"
            }
        ]
    },
    "10-08-2023-16_37_10_Polestar2_com.android.vending": {},
    "com.volvocars.userswitch.engineeringmenu_09-22-2023-16_00_52_Polestar2": {},
    "com.volvocars.pac_09-22-2023-15_37_04_Polestar2": {},
    "10-08-2023-16_49_53_Polestar2_com.google.android.gms.unstable": {},
    "com.volvocars.vehiclefunctions_09-22-2023-16_07_42_Polestar2": {},
    "com.volvocars.launcher_09-22-2023-15_26_36_Polestar2": {},
    "com.volvocars.googlemapscontentprovider_09-22-2023-15_07_02_Polestar2": {},
    "10-08-2023-17_00_03_Polestar2_system_server": {},
    "com.volvocars.pas_09-22-2023-15_45_06_Polestar2": {
        "289408000": [
            {
                "description": "GEAR_SELECTION",
                "occurrence_info": "09/22/23 15:48:19 144491 ms     |    | CarPropertyValue.getPropertyId()\n09/22/23 15:48:19 144491 ms     |    | <= 289408000\n09/22/23 15:48:19 144491 ms     |    | CarPropertyEvent.getEventType()"
            },
            {
                "description": "GEAR_SELECTION",
                "occurrence_info": "09/22/23 15:48:19 144499 ms     |    |    |    |    |    | CarPropertyValue.getPropertyId()\n09/22/23 15:48:19 144499 ms     |    |    |    |    |    | <= 289408000\n09/22/23 15:48:19 144499 ms     |    |    |    |    |    | CarPropertyValue.getAreaId()"
            }
        ]
    },
    "com.volvocars.googlemapscontentprovider.service_09-22-2023-15_18_09_Polestar2": {},
    "com.volvocars.userswitch_09-22-2023-15_53_31_Polestar2": {}
}

==> Figures/system_wide_prop_access/volvo_props_in_traces.json <==
{}
